The Bouncy Particle Sampler: A Non-Reversible Rejection-Free Markov Chain Monte Carlo Method

Markov chain Monte Carlo methods have become standard tools in statistics to sample from complex probability measures. Many available techniques rely on discrete-time reversible Markov chains whose transition kernels build up over the Metropolis-Hastings algorithm. We explore and propose several original extensions of an alternative approach introduced recently in Peters and de With (2012) where the target distribution of interest is explored using a continuous-time Markov process. In the Metropolis-Hastings algorithm, a trial move to a region of lower target density, equivalently "higher energy", than the current state can be rejected with positive probability. In this alternative approach, a particle moves along straight lines continuously around the space and, when facing a high energy barrier, it is not rejected but its path is modified by bouncing against this barrier. The resulting non-reversible Markov process provides a rejection-free MCMC sampling scheme. We propose several original techniques to simulate this continuous-time process exactly in a wide range of scenarios of interest to statisticians. When the target distribution factorizes as a product of factors involving only subsets of variables, such as the posterior distribution associated to a probabilistic graphical model, it is possible to modify the original algorithm to exploit this structure and update in parallel variables within each clique. We present several extensions by proposing methods to sample mixed discrete-continuous distributions and distributions restricted to a connected smooth domain. We also show that it is possible to move the particle using a general flow instead of straight lines. We demonstrate the efficiency of this methodology through simulations on a variety of applications and show that it can outperform Hybrid Monte Carlo schemes in interesting scenarios.

==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/executionInfo/code/classpath.txt <==
/Users/bouchard/Documents/workspace/rejfree/bin
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.google.guava/guava/18.0/cce0823396aa693798f8882e64213b1772032b09/guava-18.0.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/junit/junit/4.12/2973d150c0dc1fefe998f834810d68f278ea58ec/junit-4.12.jar
/Users/bouchard/Documents/web/public_html/maven/ca/ubc/stat/tutorialj/2.0.4/tutorialj-2.0.4.jar
/Users/bouchard/Documents/web/public_html/maven/ca/ubc/stat/binc/1.2.1/binc-1.2.1.jar
/Users/bouchard/Documents/web/public_html/maven/ca/ubc/stat/conifer/1.3.6/conifer-1.3.6.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.commons/commons-lang3/3.4/5fe28b9518e58819180a43a850fbc0dd24b7c050/commons-lang3-3.4.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.google.code.gson/gson/2.3.1/ecb6e1f8e4b0e84c4b886c2f14a1500caf309757/gson-2.3.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.jblas/jblas/1.2.3/a057398fb4cacf90bf6600a102de167f4b367188/jblas-1.2.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.googlecode.efficient-java-matrix-library/ejml/0.24/e75c500569bee42492f9e9eabf7a54125cf394eb/ejml-0.24.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.esotericsoftware/kryo/3.0.3/1ebca99f633ef31484176a727093e78c7fa43e7/kryo-3.0.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.hamcrest/hamcrest-core/1.3/42a25dc3219429f0e5d060061f71acb49bf010a0/hamcrest-core-1.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.beust/jcommander/1.47/7aa7cfcce8bba3f9ad912d1078f34ace3cc8c662/jcommander-1.47.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/fr.inria.gforge.spoon/spoon-core/4.0.0/71b23b8425813ab3ca96b64c67dce25cc1b1ae84/spoon-core-4.0.0.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/net.sf.opencsv/opencsv/2.3/c23708cdb9e80a144db433e23344a788a1fd6599/opencsv-2.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.eclipse.jgit/org.eclipse.jgit/3.7.0.201502260915-r/549589e179dfa51370b20ee9dc8afea3dabbf8f3/org.eclipse.jgit-3.7.0.201502260915-r.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.commons/commons-math3/3.4.1/3ac44a8664228384bc68437264cf7c4cf112f579/commons-math3-3.4.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.xerial/sqlite-jdbc/3.8.7/b50c89d50e9b9079fff5cd93e5d027d0a8b68aa6/sqlite-jdbc-3.8.7.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/commons-io/commons-io/2.4/b1b6ea3b7e4aa4f492509a4952029cd8e48019ad/commons-io-2.4.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.slf4j/slf4j-simple/1.6.1/58e59bfb3e247097b8122243b3bfe0049c8cfae8/slf4j-simple-1.6.1.jar
/Users/bouchard/Documents/web/public_html/maven/ca/ubc/ahmc-java/1.0.0/ahmc-java-1.0.0.jar
/Users/bouchard/Documents/web/public_html/maven/jebl/jebl/2.0/jebl-2.0.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/gov.nist.math.jama/gov.nist.math.jama/1.1.1/c6af1aec88f29e850c6c759909dab7fa6038ce52/gov.nist.math.jama-1.1.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.esotericsoftware/reflectasm/1.10.1/515402cd542ab967a1b5028b4dee1e1800db205b/reflectasm-1.10.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.esotericsoftware/minlog/1.3.0/ff07b5f1b01d2f92bb00a337f9a94873712f0827/minlog-1.3.0.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.objenesis/objenesis/2.1/87c0ea803b69252868d09308b4618f766f135a96/objenesis-2.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.jgrapht/jgrapht-core/0.9.0/6297555cbffd288a9b00c692c631edd235a649cb/jgrapht-core-0.9.0.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.jgrapht/jgrapht-ext/0.9.0/67322be69f88c512a869e5b7ec5d5a9d54a16208/jgrapht-ext-0.9.0.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.jgrapht/jgrapht-ext/0.9.0/dc7d1c627b422ba4e8bf8665165b68346498edaf/jgrapht-ext-0.9.0-uber.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.jgrapht/jgrapht-demo/0.9.0/e2864957be4c02177d9632ad798db493cb6d272f/jgrapht-demo-0.9.0.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.ow2.asm/asm/5.0.3/dcc2193db20e19e1feca8b1240dbbc4e190824fa/asm-5.0.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.tinyjee.jgraphx/jgraphx/2.0.0.1/ba31c747a124ea12652d453cf174cb910a702ca3/jgraphx-2.0.0.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/jgraph/jgraph/5.13.0.0/577a30b3c2cf7decbb68471f5c96bfa1647b98dd/jgraph-5.13.0.0.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.eclipse.jdt.core.compiler/ecj/4.4/fe0a961ce7cca03dd3c9b3775c0133229e8231a6/ecj-4.4.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.martiansoftware/jsap/2.1/d17c260c8f5eb6e7d6bd75449a57edfeb53d2305/jsap-2.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/log4j/log4j/1.2.17/5af35056b4d257e4b64b9e8069c0746e8b08629f/log4j-1.2.17.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.jcraft/jsch/0.1.50/fae4a0b1f2a96cb8f58f38da2650814c991cea01/jsch-0.1.50.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.googlecode.javaewah/JavaEWAH/0.7.9/eceaf316a8faf0e794296ebe158ae110c7d72a5a/JavaEWAH-0.7.9.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.httpcomponents/httpclient/4.1.3/16cf5a6b78951f50713d29bfae3230a611dc01f0/httpclient-4.1.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.slf4j/slf4j-api/1.7.2/81d61b7f33ebeab314e07de0cc596f8e858d97/slf4j-api-1.7.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.httpcomponents/httpcore/4.1.4/31cc0a151d458c4b99476805ede9c8accafb734c/httpcore-4.1.4.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/commons-logging/commons-logging/1.1.1/5043bfebc3db072ed80fbd362e7caf00e885d8ae/commons-logging-1.1.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/commons-codec/commons-codec/1.4/4216af16d38465bbab0f3dff8efa14204f7a399a/commons-codec-1.4.jar
/Users/bouchard/Documents/web/public_html/maven/rcaller/RCaller/2.1.1/RCaller-2.1.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.mvel/mvel2/2.1.8.Final/d3b63b84320222f5402847efa3d1275baee04ef/mvel2-2.1.8.Final.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/uk.com.robust-it/cloning/1.9.0/576360efacb5e55ce1901ce4e166495c32277e09/cloning-1.9.0.jar
/Users/bouchard/Documents/workspace/briefj/bin
/Users/bouchard/.gradle/caches/modules-2/files-2.1/ca.ubc.stat/tutorialj/2.0.3/db78f0ad802c66b820ab15fdf4fe4e67534d5cd/tutorialj-2.0.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/ca.ubc.stat/binc/1.2.1/df898442a325c491e98262ed63bb4d909d57ee59/binc-1.2.1.jar
/Users/bouchard/Documents/workspace/bayonet/bin
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.beust/jcommander/1.30/c440b30a944ba199751551aee393f8aa03b3c327/jcommander-1.30.jar
/Users/bouchard/Documents/web/public_html/maven/ca/ubc/stat/tutorialj/2.0.2/tutorialj-2.0.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.commons/commons-lang3/3.3.2/90a3822c38ec8c996e84c16a3477ef632cbc87a3/commons-lang3-3.3.2.jar
/Users/bouchard/Documents/web/public_html/maven/fr/inria/gforge/spoon/spoon-core/1.6/spoon-core-1.6.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.objenesis/objenesis/1.2/bfcb0539a071a4c5a30690388903ac48c0667f2a/objenesis-1.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.sonatype.tycho/org.eclipse.jdt.core/3.5.2.v_981_R35x/f58aa398f3816f41060be004ef0e900effaf21ba/org.eclipse.jdt.core-3.5.2.v_981_R35x.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.ant/ant/1.9.2/112cf195dec0bd2b7967b5711b88c880b6640d86/ant-1.9.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.ant/ant-launcher/1.9.2/4f20f0651dd207caf04351192d59936e71da895b/ant-launcher-1.9.2.jar

==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/executionInfo/end-time.txt <==
1447299543844

==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/executionInfo/java-arguments.txt <==
-maxSteps 4 -ref 0.0

==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/executionInfo/jvm-options.txt <==
-Dfile.encoding=UTF-8

==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/executionInfo/main-class.txt <==
public class rejfree.models.normal.PlotExample

==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/executionInfo/options-help-and-defaults.txt <==
bound                          <  int> :  [3]
rf.maxRunningTimeMilli         <  unk> :  [9223372036854775807]
rf.maxSteps                    <  int> :  [4]
rf.maxTrajectoryLength         <  dbl> :  [Infinity]
rf.samplingRandom              < rand> :  [1]
rf.rfOptions.refreshRate       <  dbl> :  [0.0]
rf.rfOptions.collectRate       <  dbl> :  [1.0]
rf.rfOptions.useInformedVelocityUpdate < bool> :  [false]
rf.rfOptions.useLocalRefreshment < bool> :  [true]
rf.rfOptions.usePartialRefreshment < bool> :  [false]
rf.rfOptions.alpha             <  dbl> :  [1.0]
rf.rfOptions.beta              <  dbl> :  [4.0]


==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/executionInfo/options.map.txt <==
bound	3
rf.maxRunningTimeMilli	9223372036854775807
rf.maxSteps	4
rf.maxTrajectoryLength	Infinity
rf.samplingRandom	1
rf.rfOptions.refreshRate	0.0
rf.rfOptions.collectRate	1.0
rf.rfOptions.useInformedVelocityUpdate	false
rf.rfOptions.useLocalRefreshment	true
rf.rfOptions.usePartialRefreshment	false
rf.rfOptions.alpha	1.0
rf.rfOptions.beta	4.0


==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/executionInfo/start-time.txt <==
1447299536291

==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/executionInfo/stdout.txt <==
general-sampler-diagnostic: wallClockTimeMilli=98, trajectoryLength=13.166841289143008, nCollisions=4, nCollidedVariables=8, nRefreshments=2, nRefreshedVariables=4
executionMilliseconds : 7553
outputFolder : /Users/bouchard/Documents/workspace/rejfree/results/all/2015-11-11-19-38-56-0sVwTm5S.exec


==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/executionInfo/working-dir.txt <==
/Users/bouchard/Documents/workspace/rejfree

==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/general-sampler-diagnostic.csv <==
wallClockTimeMilli,trajectoryLength,nCollisions,nCollidedVariables,nRefreshments,nRefreshedVariables
98,13.166841289143008,4,8,2,4


==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/seg0/collisionTime.csv <==
value
3.3158622157478064


==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/seg0/deriv.csv <==
t,name,value
0.0,derivative,-1.8619442450738988
0.0,intensity,0.0
0.00497379332362171,derivative,-1.856970451750277
0.00497379332362171,intensity,0.0
0.00994758664724342,derivative,-1.8519966584266552
0.00994758664724342,intensity,0.0
0.01492137997086513,derivative,-1.8470228651030336
0.01492137997086513,intensity,0.0
0.01989517329448684,derivative,-1.842049071779412
0.01989517329448684,intensity,0.0
0.02486896661810855,derivative,-1.8370752784557904
0.02486896661810855,intensity,0.0
0.02984275994173026,derivative,-1.8321014851321684
0.02984275994173026,intensity,0.0
0.03481655326535197,derivative,-1.8271276918085468
0.03481655326535197,intensity,0.0
0.03979034658897368,derivative,-1.8221538984849253
0.03979034658897368,intensity,0.0
0.04476413991259539,derivative,-1.8171801051613032
0.04476413991259539,intensity,0.0
0.0497379332362171,derivative,-1.8122063118376817
0.0497379332362171,intensity,0.0
0.05471172655983881,derivative,-1.8072325185140599
0.05471172655983881,intensity,0.0
0.05968551988346052,derivative,-1.8022587251904385
0.05968551988346052,intensity,0.0
0.06465931320708224,derivative,-1.7972849318668165
0.06465931320708224,intensity,0.0
0.06963310653070394,derivative,-1.792311138543195
0.06963310653070394,intensity,0.0
0.07460689985432564,derivative,-1.7873373452195733
0.07460689985432564,intensity,0.0
0.07958069317794736,derivative,-1.7823635518959513
0.07958069317794736,intensity,0.0
0.08455448650156908,derivative,-1.7773897585723297
0.08455448650156908,intensity,0.0
0.08952827982519078,derivative,-1.772415965248708
0.08952827982519078,intensity,0.0
0.09450207314881248,derivative,-1.7674421719250861
0.09450207314881248,intensity,0.0
0.0994758664724342,derivative,-1.7624683786014643
0.0994758664724342,intensity,0.0
0.10444965979605592,derivative,-1.7574945852778427
0.10444965979605592,intensity,0.0
0.10942345311967762,derivative,-1.7525207919542214
0.10942345311967762,intensity,0.0
0.11439724644329932,derivative,-1.7475469986305994
0.11439724644329932,intensity,0.0
0.11937103976692104,derivative,-1.7425732053069778
0.11937103976692104,intensity,0.0
0.12434483309054276,derivative,-1.7375994119833562
0.12434483309054276,intensity,0.0
0.12931862641416447,derivative,-1.7326256186597342
0.12931862641416447,intensity,0.0
0.13429241973778616,derivative,-1.7276518253361126
0.13429241973778616,intensity,0.0
0.13926621306140788,derivative,-1.7226780320124908
0.13926621306140788,intensity,0.0
0.1442400063850296,derivative,-1.7177042386888692
0.1442400063850296,intensity,0.0
0.14921379970865128,derivative,-1.7127304453652474
0.14921379970865128,intensity,0.0
0.154187593032273,derivative,-1.7077566520416259
0.154187593032273,intensity,0.0
0.15916138635589472,derivative,-1.7027828587180043
0.15916138635589472,intensity,0.0
0.16413517967951644,derivative,-1.6978090653943823
0.16413517967951644,intensity,0.0
0.16910897300313815,derivative,-1.6928352720707607
0.16910897300313815,intensity,0.0
0.17408276632675984,derivative,-1.6878614787471389
0.17408276632675984,intensity,0.0
0.17905655965038156,derivative,-1.6828876854235173
0.17905655965038156,intensity,0.0
0.18403035297400328,derivative,-1.6779138920998953
0.18403035297400328,intensity,0.0
0.18900414629762496,derivative,-1.6729400987762737
0.18900414629762496,intensity,0.0
0.19397793962124668,derivative,-1.6679663054526521
0.19397793962124668,intensity,0.0
0.1989517329448684,derivative,-1.6629925121290303
0.1989517329448684,intensity,0.0
0.20392552626849011,derivative,-1.6580187188054087
0.20392552626849011,intensity,0.0
0.20889931959211183,derivative,-1.6530449254817872
0.20889931959211183,intensity,0.0
0.21387311291573352,derivative,-1.6480711321581654
0.21387311291573352,intensity,0.0
0.21884690623935524,derivative,-1.6430973388345436
0.21884690623935524,intensity,0.0
0.22382069956297695,derivative,-1.6381235455109218
0.22382069956297695,intensity,0.0
0.22879449288659864,derivative,-1.6331497521873002
0.22879449288659864,intensity,0.0
0.23376828621022036,derivative,-1.6281759588636782
0.23376828621022036,intensity,0.0
0.23874207953384208,derivative,-1.6232021655400566
0.23874207953384208,intensity,0.0
0.2437158728574638,derivative,-1.618228372216435
0.2437158728574638,intensity,0.0
0.2486896661810855,derivative,-1.6132545788928132
0.2486896661810855,intensity,0.0
0.2536634595047072,derivative,-1.6082807855691916
0.2536634595047072,intensity,0.0
0.25863725282832895,derivative,-1.6033069922455698
0.25863725282832895,intensity,0.0
0.26361104615195063,derivative,-1.5983331989219483
0.26361104615195063,intensity,0.0
0.2685848394755723,derivative,-1.5933594055983262
0.2685848394755723,intensity,0.0
0.27355863279919407,derivative,-1.5883856122747047
0.27355863279919407,intensity,0.0
0.27853242612281576,derivative,-1.583411818951083
0.27853242612281576,intensity,0.0
0.28350621944643745,derivative,-1.578438025627461
0.28350621944643745,intensity,0.0
0.2884800127700592,derivative,-1.5734642323038397
0.2884800127700592,intensity,0.0
0.2934538060936809,derivative,-1.5684904389802177
0.2934538060936809,intensity,0.0
0.29842759941730257,derivative,-1.5635166456565963
0.29842759941730257,intensity,0.0
0.3034013927409243,derivative,-1.5585428523329745
0.3034013927409243,intensity,0.0
0.308375186064546,derivative,-1.5535690590093527
0.308375186064546,intensity,0.0
0.31334897938816775,derivative,-1.548595265685731
0.31334897938816775,intensity,0.0
0.31832277271178944,derivative,-1.5436214723621093
0.31832277271178944,intensity,0.0
0.3232965660354111,derivative,-1.5386476790384875
0.3232965660354111,intensity,0.0
0.32827035935903287,derivative,-1.533673885714866
0.32827035935903287,intensity,0.0
0.33324415268265456,derivative,-1.5287000923912442
0.33324415268265456,intensity,0.0
0.3382179460062763,derivative,-1.5237262990676224
0.3382179460062763,intensity,0.0
0.343191739329898,derivative,-1.5187525057440008
0.343191739329898,intensity,0.0
0.3481655326535197,derivative,-1.513778712420379
0.3481655326535197,intensity,0.0
0.3531393259771414,derivative,-1.5088049190967574
0.3531393259771414,intensity,0.0
0.3581131193007631,derivative,-1.5038311257731356
0.3581131193007631,intensity,0.0
0.3630869126243848,derivative,-1.498857332449514
0.3630869126243848,intensity,0.0
0.36806070594800655,derivative,-1.4938835391258922
0.36806070594800655,intensity,0.0
0.37303449927162824,derivative,-1.4889097458022704
0.37303449927162824,intensity,0.0
0.37800829259524993,derivative,-1.4839359524786486
0.37800829259524993,intensity,0.0
0.3829820859188717,derivative,-1.4789621591550268
0.3829820859188717,intensity,0.0
0.38795587924249336,derivative,-1.4739883658314055
0.38795587924249336,intensity,0.0
0.3929296725661151,derivative,-1.4690145725077837
0.3929296725661151,intensity,0.0
0.3979034658897368,derivative,-1.464040779184162
0.3979034658897368,intensity,0.0
0.4028772592133585,derivative,-1.4590669858605403
0.4028772592133585,intensity,0.0
0.40785105253698023,derivative,-1.4540931925369185
0.40785105253698023,intensity,0.0
0.4128248458606019,derivative,-1.449119399213297
0.4128248458606019,intensity,0.0
0.41779863918422366,derivative,-1.444145605889675
0.41779863918422366,intensity,0.0
0.42277243250784535,derivative,-1.4391718125660533
0.42277243250784535,intensity,0.0
0.42774622583146704,derivative,-1.4341980192424315
0.42774622583146704,intensity,0.0
0.4327200191550888,derivative,-1.4292242259188097
0.4327200191550888,intensity,0.0
0.4376938124787105,derivative,-1.4242504325951884
0.4376938124787105,intensity,0.0
0.44266760580233216,derivative,-1.4192766392715666
0.44266760580233216,intensity,0.0
0.4476413991259539,derivative,-1.414302845947945
0.4476413991259539,intensity,0.0
0.4526151924495756,derivative,-1.4093290526243232
0.4526151924495756,intensity,0.0
0.4575889857731973,derivative,-1.4043552593007014
0.4575889857731973,intensity,0.0
0.46256277909681903,derivative,-1.3993814659770796
0.46256277909681903,intensity,0.0
0.4675365724204407,derivative,-1.394407672653458
0.4675365724204407,intensity,0.0
0.47251036574406247,derivative,-1.3894338793298362
0.47251036574406247,intensity,0.0
0.47748415906768416,derivative,-1.3844600860062144
0.47748415906768416,intensity,0.0
0.48245795239130584,derivative,-1.379486292682593
0.48245795239130584,intensity,0.0
0.4874317457149276,derivative,-1.3745124993589712
0.4874317457149276,intensity,0.0
0.4924055390385493,derivative,-1.3695387060353494
0.4924055390385493,intensity,0.0
0.497379332362171,derivative,-1.3645649127117279
0.497379332362171,intensity,0.0
0.5023531256857927,derivative,-1.359591119388106
0.5023531256857927,intensity,0.0
0.5073269190094144,derivative,-1.3546173260644843
0.5073269190094144,intensity,0.0
0.5123007123330361,derivative,-1.3496435327408625
0.5123007123330361,intensity,0.0
0.5172745056566579,derivative,-1.3446697394172409
0.5172745056566579,intensity,0.0
0.5222482989802796,derivative,-1.339695946093619
0.5222482989802796,intensity,0.0
0.5272220923039013,derivative,-1.3347221527699973
0.5272220923039013,intensity,0.0
0.532195885627523,derivative,-1.329748359446376
0.532195885627523,intensity,0.0
0.5371696789511446,derivative,-1.3247745661227541
0.5371696789511446,intensity,0.0
0.5421434722747663,derivative,-1.3198007727991323
0.5421434722747663,intensity,0.0
0.5471172655983881,derivative,-1.3148269794755105
0.5471172655983881,intensity,0.0
0.5520910589220098,derivative,-1.309853186151889
0.5520910589220098,intensity,0.0
0.5570648522456315,derivative,-1.3048793928282671
0.5570648522456315,intensity,0.0
0.5620386455692532,derivative,-1.2999055995046453
0.5620386455692532,intensity,0.0
0.5670124388928749,derivative,-1.2949318061810238
0.5670124388928749,intensity,0.0
0.5719862322164967,derivative,-1.289958012857402
0.5719862322164967,intensity,0.0
0.5769600255401184,derivative,-1.2849842195337804
0.5769600255401184,intensity,0.0
0.5819338188637401,derivative,-1.2800104262101588
0.5819338188637401,intensity,0.0
0.5869076121873618,derivative,-1.275036632886537
0.5869076121873618,intensity,0.0
0.5918814055109834,derivative,-1.2700628395629152
0.5918814055109834,intensity,0.0
0.5968551988346051,derivative,-1.2650890462392934
0.5968551988346051,intensity,0.0
0.6018289921582269,derivative,-1.2601152529156718
0.6018289921582269,intensity,0.0
0.6068027854818486,derivative,-1.25514145959205
0.6068027854818486,intensity,0.0
0.6117765788054703,derivative,-1.2501676662684282
0.6117765788054703,intensity,0.0
0.616750372129092,derivative,-1.2451938729448069
0.616750372129092,intensity,0.0
0.6217241654527137,derivative,-1.240220079621185
0.6217241654527137,intensity,0.0
0.6266979587763355,derivative,-1.2352462862975633
0.6266979587763355,intensity,0.0
0.6316717520999572,derivative,-1.2302724929739415
0.6316717520999572,intensity,0.0
0.6366455454235789,derivative,-1.22529869965032
0.6366455454235789,intensity,0.0
0.6416193387472006,derivative,-1.220324906326698
0.6416193387472006,intensity,0.0
0.6465931320708223,derivative,-1.2153511130030763
0.6465931320708223,intensity,0.0
0.651566925394444,derivative,-1.2103773196794547
0.651566925394444,intensity,0.0
0.6565407187180657,derivative,-1.205403526355833
0.6565407187180657,intensity,0.0
0.6615145120416874,derivative,-1.2004297330322111
0.6615145120416874,intensity,0.0
0.6664883053653091,derivative,-1.1954559397085895
0.6664883053653091,intensity,0.0
0.6714620986889308,derivative,-1.1904821463849677
0.6714620986889308,intensity,0.0
0.6764358920125526,derivative,-1.185508353061346
0.6764358920125526,intensity,0.0
0.6814096853361743,derivative,-1.1805345597377244
0.6814096853361743,intensity,0.0
0.686383478659796,derivative,-1.1755607664141028
0.686383478659796,intensity,0.0
0.6913572719834177,derivative,-1.170586973090481
0.6913572719834177,intensity,0.0
0.6963310653070394,derivative,-1.1656131797668594
0.6963310653070394,intensity,0.0
0.701304858630661,derivative,-1.1606393864432376
0.701304858630661,intensity,0.0
0.7062786519542829,derivative,-1.1556655931196158
0.7062786519542829,intensity,0.0
0.7112524452779045,derivative,-1.150691799795994
0.7112524452779045,intensity,0.0
0.7162262386015262,derivative,-1.1457180064723722
0.7162262386015262,intensity,0.0
0.7212000319251479,derivative,-1.1407442131487509
0.7212000319251479,intensity,0.0
0.7261738252487696,derivative,-1.135770419825129
0.7261738252487696,intensity,0.0
0.7311476185723914,derivative,-1.1307966265015073
0.7311476185723914,intensity,0.0
0.7361214118960131,derivative,-1.1258228331778857
0.7361214118960131,intensity,0.0
0.7410952052196348,derivative,-1.1208490398542639
0.7410952052196348,intensity,0.0
0.7460689985432565,derivative,-1.115875246530642
0.7460689985432565,intensity,0.0
0.7510427918668782,derivative,-1.1109014532070203
0.7510427918668782,intensity,0.0
0.7560165851904999,derivative,-1.1059276598833987
0.7560165851904999,intensity,0.0
0.7609903785141217,derivative,-1.100953866559777
0.7609903785141217,intensity,0.0
0.7659641718377433,derivative,-1.0959800732361553
0.7659641718377433,intensity,0.0
0.770937965161365,derivative,-1.0910062799125337
0.770937965161365,intensity,0.0
0.7759117584849867,derivative,-1.0860324865889122
0.7759117584849867,intensity,0.0
0.7808855518086084,derivative,-1.0810586932652904
0.7808855518086084,intensity,0.0
0.7858593451322302,derivative,-1.0760848999416686
0.7858593451322302,intensity,0.0
0.7908331384558519,derivative,-1.0711111066180468
0.7908331384558519,intensity,0.0
0.7958069317794736,derivative,-1.066137313294425
0.7958069317794736,intensity,0.0
0.8007807251030953,derivative,-1.0611635199708032
0.8007807251030953,intensity,0.0
0.805754518426717,derivative,-1.0561897266471818
0.805754518426717,intensity,0.0
0.8107283117503388,derivative,-1.0512159333235598
0.8107283117503388,intensity,0.0
0.8157021050739605,derivative,-1.046242139999938
0.8157021050739605,intensity,0.0
0.8206758983975821,derivative,-1.0412683466763166
0.8206758983975821,intensity,0.0
0.8256496917212038,derivative,-1.0362945533526948
0.8256496917212038,intensity,0.0
0.8306234850448255,derivative,-1.031320760029073
0.8306234850448255,intensity,0.0
0.8355972783684473,derivative,-1.0263469667054512
0.8355972783684473,intensity,0.0
0.840571071692069,derivative,-1.0213731733818296
0.840571071692069,intensity,0.0
0.8455448650156907,derivative,-1.0163993800582078
0.8455448650156907,intensity,0.0
0.8505186583393124,derivative,-1.0114255867345863
0.8505186583393124,intensity,0.0
0.8554924516629341,derivative,-1.0064517934109645
0.8554924516629341,intensity,0.0
0.8604662449865558,derivative,-1.0014780000873431
0.8604662449865558,intensity,0.0
0.8654400383101776,derivative,-0.996504206763721
0.8654400383101776,intensity,0.0
0.8704138316337993,derivative,-0.9915304134400995
0.8704138316337993,intensity,0.0
0.875387624957421,derivative,-0.9865566201164777
0.875387624957421,intensity,0.0
0.8803614182810426,derivative,-0.9815828267928559
0.8803614182810426,intensity,0.0
0.8853352116046643,derivative,-0.9766090334692341
0.8853352116046643,intensity,0.0
0.8903090049282861,derivative,-0.9716352401456125
0.8903090049282861,intensity,0.0
0.8952827982519078,derivative,-0.9666614468219911
0.8952827982519078,intensity,0.0
0.9002565915755295,derivative,-0.9616876534983693
0.9002565915755295,intensity,0.0
0.9052303848991512,derivative,-0.9567138601747475
0.9052303848991512,intensity,0.0
0.9102041782227729,derivative,-0.9517400668511258
0.9102041782227729,intensity,0.0
0.9151779715463946,derivative,-0.946766273527504
0.9151779715463946,intensity,0.0
0.9201517648700164,derivative,-0.9417924802038822
0.9201517648700164,intensity,0.0
0.9251255581936381,derivative,-0.9368186868802606
0.9251255581936381,intensity,0.0
0.9300993515172598,derivative,-0.931844893556639
0.9300993515172598,intensity,0.0
0.9350731448408814,derivative,-0.9268711002330173
0.9350731448408814,intensity,0.0
0.9400469381645031,derivative,-0.9218973069093954
0.9400469381645031,intensity,0.0
0.9450207314881249,derivative,-0.9169235135857736
0.9450207314881249,intensity,0.0
0.9499945248117466,derivative,-0.9119497202621519
0.9499945248117466,intensity,0.0
0.9549683181353683,derivative,-0.9069759269385304
0.9549683181353683,intensity,0.0
0.95994211145899,derivative,-0.9020021336149087
0.95994211145899,intensity,0.0
0.9649159047826117,derivative,-0.8970283402912871
0.9649159047826117,intensity,0.0
0.9698896981062335,derivative,-0.8920545469676651
0.9698896981062335,intensity,0.0
0.9748634914298552,derivative,-0.8870807536440435
0.9748634914298552,intensity,0.0
0.9798372847534769,derivative,-0.8821069603204219
0.9798372847534769,intensity,0.0
0.9848110780770986,derivative,-0.8771331669968001
0.9848110780770986,intensity,0.0
0.9897848714007202,derivative,-0.8721593736731784
0.9897848714007202,intensity,0.0
0.994758664724342,derivative,-0.8671855803495566
0.994758664724342,intensity,0.0
0.9997324580479637,derivative,-0.8622117870259348
0.9997324580479637,intensity,0.0
1.0047062513715854,derivative,-0.857237993702313
1.0047062513715854,intensity,0.0
1.0096800446952072,derivative,-0.8522642003786914
1.0096800446952072,intensity,0.0
1.0146538380188288,derivative,-0.84729040705507
1.0146538380188288,intensity,0.0
1.0196276313424506,derivative,-0.842316613731448
1.0196276313424506,intensity,0.0
1.0246014246660722,derivative,-0.8373428204078264
1.0246014246660722,intensity,0.0
1.029575217989694,derivative,-0.8323690270842046
1.029575217989694,intensity,0.0
1.0345490113133158,derivative,-0.8273952337605828
1.0345490113133158,intensity,0.0
1.0395228046369374,derivative,-0.8224214404369611
1.0395228046369374,intensity,0.0
1.0444965979605592,derivative,-0.8174476471133394
1.0444965979605592,intensity,0.0
1.0494703912841807,derivative,-0.812473853789718
1.0494703912841807,intensity,0.0
1.0544441846078025,derivative,-0.807500060466096
1.0544441846078025,intensity,0.0
1.0594179779314241,derivative,-0.8025262671424744
1.0594179779314241,intensity,0.0
1.064391771255046,derivative,-0.7975524738188527
1.064391771255046,intensity,0.0
1.0693655645786677,derivative,-0.792578680495231
1.0693655645786677,intensity,0.0
1.0743393579022893,derivative,-0.7876048871716093
1.0743393579022893,intensity,0.0
1.079313151225911,derivative,-0.7826310938479877
1.079313151225911,intensity,0.0
1.0842869445495327,derivative,-0.777657300524366
1.0842869445495327,intensity,0.0
1.0892607378731545,derivative,-0.7726835072007441
1.0892607378731545,intensity,0.0
1.0942345311967763,derivative,-0.7677097138771224
1.0942345311967763,intensity,0.0
1.0992083245203979,derivative,-0.7627359205535007
1.0992083245203979,intensity,0.0
1.1041821178440197,derivative,-0.7577621272298789
1.1041821178440197,intensity,0.0
1.1091559111676412,derivative,-0.7527883339062572
1.1091559111676412,intensity,0.0
1.114129704491263,derivative,-0.7478145405826356
1.114129704491263,intensity,0.0
1.1191034978148848,derivative,-0.7428407472590138
1.1191034978148848,intensity,0.0
1.1240772911385064,derivative,-0.7378669539353921
1.1240772911385064,intensity,0.0
1.1290510844621282,derivative,-0.7328931606117703
1.1290510844621282,intensity,0.0
1.1340248777857498,derivative,-0.727919367288149
1.1340248777857498,intensity,0.0
1.1389986711093716,derivative,-0.7229455739645271
1.1389986711093716,intensity,0.0
1.1439724644329934,derivative,-0.7179717806409053
1.1439724644329934,intensity,0.0
1.148946257756615,derivative,-0.7129979873172837
1.148946257756615,intensity,0.0
1.1539200510802368,derivative,-0.7080241939936619
1.1539200510802368,intensity,0.0
1.1588938444038583,derivative,-0.7030504006700402
1.1588938444038583,intensity,0.0
1.1638676377274801,derivative,-0.6980766073464184
1.1638676377274801,intensity,0.0
1.168841431051102,derivative,-0.6931028140227968
1.168841431051102,intensity,0.0
1.1738152243747235,derivative,-0.6881290206991751
1.1738152243747235,intensity,0.0
1.1787890176983453,derivative,-0.6831552273755533
1.1787890176983453,intensity,0.0
1.183762811021967,derivative,-0.6781814340519317
1.183762811021967,intensity,0.0
1.1887366043455887,derivative,-0.6732076407283099
1.1887366043455887,intensity,0.0
1.1937103976692103,derivative,-0.6682338474046884
1.1937103976692103,intensity,0.0
1.198684190992832,derivative,-0.6632600540810665
1.198684190992832,intensity,0.0
1.2036579843164539,derivative,-0.6582862607574447
1.2036579843164539,intensity,0.0
1.2086317776400755,derivative,-0.6533124674338231
1.2086317776400755,intensity,0.0
1.2136055709636973,derivative,-0.6483386741102013
1.2136055709636973,intensity,0.0
1.2185793642873188,derivative,-0.6433648807865799
1.2185793642873188,intensity,0.0
1.2235531576109406,derivative,-0.6383910874629579
1.2235531576109406,intensity,0.0
1.2285269509345624,derivative,-0.6334172941393361
1.2285269509345624,intensity,0.0
1.233500744258184,derivative,-0.6284435008157147
1.233500744258184,intensity,0.0
1.2384745375818058,derivative,-0.6234697074920927
1.2384745375818058,intensity,0.0
1.2434483309054274,derivative,-0.6184959141684712
1.2434483309054274,intensity,0.0
1.2484221242290492,derivative,-0.6135221208448494
1.2484221242290492,intensity,0.0
1.253395917552671,derivative,-0.6085483275212278
1.253395917552671,intensity,0.0
1.2583697108762926,derivative,-0.603574534197606
1.2583697108762926,intensity,0.0
1.2633435041999144,derivative,-0.5986007408739842
1.2633435041999144,intensity,0.0
1.268317297523536,derivative,-0.5936269475503626
1.268317297523536,intensity,0.0
1.2732910908471577,derivative,-0.5886531542267408
1.2732910908471577,intensity,0.0
1.2782648841707795,derivative,-0.583679360903119
1.2782648841707795,intensity,0.0
1.2832386774944011,derivative,-0.5787055675794974
1.2832386774944011,intensity,0.0
1.288212470818023,derivative,-0.5737317742558758
1.288212470818023,intensity,0.0
1.2931862641416445,derivative,-0.568757980932254
1.2931862641416445,intensity,0.0
1.2981600574652663,derivative,-0.5637841876086322
1.2981600574652663,intensity,0.0
1.303133850788888,derivative,-0.5588103942850104
1.303133850788888,intensity,0.0
1.3081076441125097,derivative,-0.5538366009613889
1.3081076441125097,intensity,0.0
1.3130814374361315,derivative,-0.5488628076377671
1.3130814374361315,intensity,0.0
1.318055230759753,derivative,-0.5438890143141455
1.318055230759753,intensity,0.0
1.3230290240833749,derivative,-0.5389152209905239
1.3230290240833749,intensity,0.0
1.3280028174069967,derivative,-0.5339414276669019
1.3280028174069967,intensity,0.0
1.3329766107306182,derivative,-0.5289676343432803
1.3329766107306182,intensity,0.0
1.33795040405424,derivative,-0.5239938410196587
1.33795040405424,intensity,0.0
1.3429241973778616,derivative,-0.5190200476960369
1.3429241973778616,intensity,0.0
1.3478979907014834,derivative,-0.5140462543724151
1.3478979907014834,intensity,0.0
1.3528717840251052,derivative,-0.5090724610487933
1.3528717840251052,intensity,0.0
1.3578455773487268,derivative,-0.5040986677251719
1.3578455773487268,intensity,0.0
1.3628193706723486,derivative,-0.4991248744015499
1.3628193706723486,intensity,0.0
1.3677931639959702,derivative,-0.4941510810779284
1.3677931639959702,intensity,0.0
1.372766957319592,derivative,-0.4891772877543068
1.372766957319592,intensity,0.0
1.3777407506432136,derivative,-0.48420349443068517
1.3777407506432136,intensity,0.0
1.3827145439668354,derivative,-0.47922970110706314
1.3827145439668354,intensity,0.0
1.3876883372904572,derivative,-0.4742559077834415
1.3876883372904572,intensity,0.0
1.3926621306140787,derivative,-0.46928211445982004
1.3926621306140787,intensity,0.0
1.3976359239377005,derivative,-0.4643083211361979
1.3976359239377005,intensity,0.0
1.402609717261322,derivative,-0.4593345278125764
1.402609717261322,intensity,0.0
1.407583510584944,derivative,-0.45436073448895475
1.407583510584944,intensity,0.0
1.4125573039085657,derivative,-0.4493869411653328
1.4125573039085657,intensity,0.0
1.4175310972321873,derivative,-0.44441314784171115
1.4175310972321873,intensity,0.0
1.422504890555809,derivative,-0.43943935451808963
1.422504890555809,intensity,0.0
1.4274786838794307,derivative,-0.434465561194468
1.4274786838794307,intensity,0.0
1.4324524772030525,derivative,-0.42949176787084603
1.4324524772030525,intensity,0.0
1.4374262705266743,derivative,-0.4245179745472244
1.4374262705266743,intensity,0.0
1.4424000638502958,derivative,-0.41954418122360276
1.4424000638502958,intensity,0.0
1.4473738571739176,derivative,-0.41457038789998074
1.4473738571739176,intensity,0.0
1.4523476504975392,derivative,-0.4095965945763594
1.4523476504975392,intensity,0.0
1.457321443821161,derivative,-0.40462280125273764
1.457321443821161,intensity,0.0
1.4622952371447828,derivative,-0.39964900792911573
1.4622952371447828,intensity,0.0
1.4672690304684044,derivative,-0.39467521460549415
1.4672690304684044,intensity,0.0
1.4722428237920262,derivative,-0.38970142128187235
1.4722428237920262,intensity,0.0
1.4772166171156478,derivative,-0.3847276279582509
1.4772166171156478,intensity,0.0
1.4821904104392696,derivative,-0.37975383463462914
1.4821904104392696,intensity,0.0
1.4871642037628914,derivative,-0.37478004131100723
1.4871642037628914,intensity,0.0
1.492137997086513,derivative,-0.3698062479873856
1.492137997086513,intensity,0.0
1.4971117904101348,derivative,-0.3648324546637639
1.4971117904101348,intensity,0.0
1.5020855837337563,derivative,-0.35985866134014216
1.5020855837337563,intensity,0.0
1.5070593770573781,derivative,-0.35488486801652047
1.5070593770573781,intensity,0.0
1.5120331703809997,derivative,-0.34991107469289884
1.5120331703809997,intensity,0.0
1.5170069637046215,derivative,-0.34493728136927715
1.5170069637046215,intensity,0.0
1.5219807570282433,derivative,-0.33996348804565524
1.5219807570282433,intensity,0.0
1.526954550351865,derivative,-0.3349896947220336
1.526954550351865,intensity,0.0
1.5319283436754867,derivative,-0.33001590139841186
1.5319283436754867,intensity,0.0
1.5369021369991083,derivative,-0.32504210807479034
1.5369021369991083,intensity,0.0
1.54187593032273,derivative,-0.3200683147511685
1.54187593032273,intensity,0.0
1.5468497236463519,derivative,-0.31509452142754674
1.5468497236463519,intensity,0.0
1.5518235169699734,derivative,-0.3101207281039251
1.5518235169699734,intensity,0.0
1.5567973102935952,derivative,-0.30514693478030336
1.5567973102935952,intensity,0.0
1.5617711036172168,derivative,-0.3001731414566819
1.5617711036172168,intensity,0.0
1.5667448969408386,derivative,-0.29519934813306
1.5667448969408386,intensity,0.0
1.5717186902644604,derivative,-0.29022555480943824
1.5717186902644604,intensity,0.0
1.576692483588082,derivative,-0.2852517614858166
1.576692483588082,intensity,0.0
1.5816662769117038,derivative,-0.28027796816219475
1.5816662769117038,intensity,0.0
1.5866400702353254,derivative,-0.2753041748385731
1.5866400702353254,intensity,0.0
1.5916138635589472,derivative,-0.2703303815149515
1.5916138635589472,intensity,0.0
1.596587656882569,derivative,-0.26535658819132957
1.596587656882569,intensity,0.0
1.6015614502061906,derivative,-0.260382794867708
1.6015614502061906,intensity,0.0
1.6065352435298124,derivative,-0.2554090015440862
1.6065352435298124,intensity,0.0
1.611509036853434,derivative,-0.2504352082204646
1.611509036853434,intensity,0.0
1.6164828301770557,derivative,-0.2454614148968427
1.6164828301770557,intensity,0.0
1.6214566235006775,derivative,-0.240487621573221
1.6214566235006775,intensity,0.0
1.6264304168242991,derivative,-0.23551382824959943
1.6264304168242991,intensity,0.0
1.631404210147921,derivative,-0.23054003492597752
1.631404210147921,intensity,0.0
1.6363780034715425,derivative,-0.22556624160235617
1.6363780034715425,intensity,0.0
1.6413517967951643,derivative,-0.22059244827873425
1.6413517967951643,intensity,0.0
1.646325590118786,derivative,-0.21561865495511234
1.646325590118786,intensity,0.0
1.6512993834424077,derivative,-0.210644861631491
1.6512993834424077,intensity,0.0
1.6562731767660295,derivative,-0.20567106830786908
1.6562731767660295,intensity,0.0
1.661246970089651,derivative,-0.2006972749842475
1.661246970089651,intensity,0.0
1.6662207634132729,derivative,-0.1957234816606257
1.6662207634132729,intensity,0.0
1.6711945567368947,derivative,-0.1907496883370038
1.6711945567368947,intensity,0.0
1.6761683500605162,derivative,-0.1857758950133822
1.6761683500605162,intensity,0.0
1.681142143384138,derivative,-0.18080210168976063
1.681142143384138,intensity,0.0
1.6861159367077596,derivative,-0.17582830836613894
1.6861159367077596,intensity,0.0
1.6910897300313814,derivative,-0.17085451504251703
1.6910897300313814,intensity,0.0
1.696063523355003,derivative,-0.16588072171889545
1.696063523355003,intensity,0.0
1.7010373166786248,derivative,-0.16090692839527376
1.7010373166786248,intensity,0.0
1.7060111100022466,derivative,-0.15593313507165185
1.7060111100022466,intensity,0.0
1.7109849033258682,derivative,-0.15095934174803027
1.7109849033258682,intensity,0.0
1.71595869664949,derivative,-0.14598554842440858
1.71595869664949,intensity,0.0
1.7209324899731115,derivative,-0.141011755100787
1.7209324899731115,intensity,0.0
1.7259062832967333,derivative,-0.1360379617771651
1.7259062832967333,intensity,0.0
1.7308800766203551,derivative,-0.1310641684535433
1.7308800766203551,intensity,0.0
1.7358538699439767,derivative,-0.12609037512992183
1.7358538699439767,intensity,0.0
1.7408276632675985,derivative,-0.12111658180630014
1.7408276632675985,intensity,0.0
1.74580145659122,derivative,-0.11614278848267845
1.74580145659122,intensity,0.0
1.750775249914842,derivative,-0.11116899515905654
1.750775249914842,intensity,0.0
1.7557490432384637,derivative,-0.10619520183543496
1.7557490432384637,intensity,0.0
1.7607228365620853,derivative,-0.10122140851181327
1.7607228365620853,intensity,0.0
1.765696629885707,derivative,-0.09624761518819158
1.765696629885707,intensity,0.0
1.7706704232093287,derivative,-0.09127382186456978
1.7706704232093287,intensity,0.0
1.7756442165329505,derivative,-0.08630002854094809
1.7756442165329505,intensity,0.0
1.7806180098565723,derivative,-0.08132623521732629
1.7806180098565723,intensity,0.0
1.7855918031801938,derivative,-0.0763524418937046
1.7855918031801938,intensity,0.0
1.7905655965038156,derivative,-0.07137864857008303
1.7905655965038156,intensity,0.0
1.7955393898274372,derivative,-0.06640485524646134
1.7955393898274372,intensity,0.0
1.800513183151059,derivative,-0.061431061922839536
1.800513183151059,intensity,0.0
1.8054869764746808,derivative,-0.05645726859921785
1.8054869764746808,intensity,0.0
1.8104607697983024,derivative,-0.05148347527559616
1.8104607697983024,intensity,0.0
1.8154345631219242,derivative,-0.04650968195197425
1.8154345631219242,intensity,0.0
1.8204083564455458,derivative,-0.04153588862835267
1.8204083564455458,intensity,0.0
1.8253821497691676,derivative,-0.03656209530473109
1.8253821497691676,intensity,0.0
1.8303559430927892,derivative,-0.03158830198110929
1.8303559430927892,intensity,0.0
1.835329736416411,derivative,-0.026614508657487712
1.835329736416411,intensity,0.0
1.8403035297400328,derivative,-0.0216407153338658
1.8403035297400328,intensity,0.0
1.8452773230636543,derivative,-0.016666922010244334
1.8452773230636543,intensity,0.0
1.8502511163872761,derivative,-0.011693128686622534
1.8502511163872761,intensity,0.0
1.8552249097108977,derivative,-0.006719335363000956
1.8552249097108977,intensity,0.0
1.8601987030345195,derivative,-0.0017455420393790444
1.8601987030345195,intensity,0.0
1.8651724963581413,derivative,0.0032282512842426447
1.8651724963581413,intensity,0.0032282512842426447
1.8701462896817629,derivative,0.008202044607864223
1.8701462896817629,intensity,0.008202044607864223
1.8751200830053847,derivative,0.013175837931486134
1.8751200830053847,intensity,0.013175837931486134
1.8800938763290063,derivative,0.018149631255107712
1.8800938763290063,intensity,0.018149631255107712
1.885067669652628,derivative,0.0231234245787294
1.885067669652628,intensity,0.0231234245787294
1.8900414629762499,derivative,0.028097217902351312
1.8900414629762499,intensity,0.028097217902351312
1.8950152562998714,derivative,0.033071011225973
1.8950152562998714,intensity,0.033071011225973
1.8999890496234932,derivative,0.03804480454959469
1.8999890496234932,intensity,0.03804480454959469
1.9049628429471148,derivative,0.04301859787321627
1.9049628429471148,intensity,0.04301859787321627
1.9099366362707366,derivative,0.04799239119683807
1.9099366362707366,intensity,0.04799239119683807
1.9149104295943584,derivative,0.05296618452045987
1.9149104295943584,intensity,0.05296618452045987
1.91988422291798,derivative,0.05793997784408145
1.91988422291798,intensity,0.05793997784408145
1.9248580162416018,derivative,0.06291377116770325
1.9248580162416018,intensity,0.06291377116770325
1.9298318095652234,derivative,0.06788756449132471
1.9298318095652234,intensity,0.06788756449132471
1.9348056028888452,derivative,0.07286135781494663
1.9348056028888452,intensity,0.07286135781494663
1.939779396212467,derivative,0.07783515113856831
1.939779396212467,intensity,0.07783515113856831
1.9447531895360886,derivative,0.08280894446219
1.9447531895360886,intensity,0.08280894446219
1.9497269828597104,derivative,0.0877827377858118
1.9497269828597104,intensity,0.0877827377858118
1.954700776183332,derivative,0.0927565311094335
1.954700776183332,intensity,0.0927565311094335
1.9596745695069537,derivative,0.09773032443305518
1.9596745695069537,intensity,0.09773032443305518
1.9646483628305755,derivative,0.10270411775667698
1.9646483628305755,intensity,0.10270411775667698
1.9696221561541971,derivative,0.10767791108029856
1.9696221561541971,intensity,0.10767791108029856
1.974595949477819,derivative,0.11265170440392036
1.974595949477819,intensity,0.11265170440392036
1.9795697428014405,derivative,0.11762549772754194
1.9795697428014405,intensity,0.11762549772754194
1.9845435361250623,derivative,0.12259929105116385
1.9845435361250623,intensity,0.12259929105116385
1.989517329448684,derivative,0.12757308437478565
1.989517329448684,intensity,0.12757308437478565
1.9944911227723057,derivative,0.13254687769840712
1.9944911227723057,intensity,0.13254687769840712
1.9994649160959275,derivative,0.13752067102202903
1.9994649160959275,intensity,0.13752067102202903
2.0044387094195493,derivative,0.14249446434565072
2.0044387094195493,intensity,0.14249446434565072
2.009412502743171,derivative,0.1474682576692724
2.009412502743171,intensity,0.1474682576692724
2.0143862960667924,derivative,0.15244205099289387
2.0143862960667924,intensity,0.15244205099289387
2.0193600893904144,derivative,0.157415844316516
2.0193600893904144,intensity,0.157415844316516
2.024333882714036,derivative,0.16238963764013747
2.024333882714036,intensity,0.16238963764013747
2.0293076760376576,derivative,0.16736343096375916
2.0293076760376576,intensity,0.16736343096375916
2.034281469361279,derivative,0.17233722428738074
2.034281469361279,intensity,0.17233722428738074
2.039255262684901,derivative,0.17731101761100276
2.039255262684901,intensity,0.17731101761100276
2.044229056008523,derivative,0.18228481093462434
2.044229056008523,intensity,0.18228481093462434
2.0492028493321444,derivative,0.18725860425824592
2.0492028493321444,intensity,0.18725860425824592
2.0541766426557664,derivative,0.19223239758186794
2.0541766426557664,intensity,0.19223239758186794
2.059150435979388,derivative,0.19720619090548952
2.059150435979388,intensity,0.19720619090548952
2.0641242293030095,derivative,0.2021799842291111
2.0641242293030095,intensity,0.2021799842291111
2.0690980226266316,derivative,0.207153777552733
2.0690980226266316,intensity,0.207153777552733
2.074071815950253,derivative,0.2121275708763548
2.074071815950253,intensity,0.2121275708763548
2.0790456092738747,derivative,0.21710136419997628
2.0790456092738747,intensity,0.21710136419997628
2.0840194025974963,derivative,0.22207515752359774
2.0840194025974963,intensity,0.22207515752359774
2.0889931959211183,derivative,0.22704895084721988
2.0889931959211183,intensity,0.22704895084721988
2.09396698924474,derivative,0.23202274417084157
2.09396698924474,intensity,0.23202274417084157
2.0989407825683615,derivative,0.23699653749446292
2.0989407825683615,intensity,0.23699653749446292
2.1039145758919835,derivative,0.24197033081808494
2.1039145758919835,intensity,0.24197033081808494
2.108888369215605,derivative,0.24694412414170652
2.108888369215605,intensity,0.24694412414170652
2.1138621625392267,derivative,0.2519179174653281
2.1138621625392267,intensity,0.2519179174653281
2.1188359558628482,derivative,0.2568917107889497
2.1188359558628482,intensity,0.2568917107889497
2.1238097491864703,derivative,0.2618655041125716
2.1238097491864703,intensity,0.2618655041125716
2.128783542510092,derivative,0.2668392974361934
2.128783542510092,intensity,0.2668392974361934
2.1337573358337134,derivative,0.27181309075981486
2.1337573358337134,intensity,0.27181309075981486
2.1387311291573354,derivative,0.27678688408343677
2.1387311291573354,intensity,0.27678688408343677
2.143704922480957,derivative,0.28176067740705846
2.143704922480957,intensity,0.28176067740705846
2.1486787158045786,derivative,0.28673447073068015
2.1486787158045786,intensity,0.28673447073068015
2.1536525091282006,derivative,0.29170826405430206
2.1536525091282006,intensity,0.29170826405430206
2.158626302451822,derivative,0.2966820573779235
2.158626302451822,intensity,0.2966820573779235
2.1636000957754438,derivative,0.3016558507015452
2.1636000957754438,intensity,0.3016558507015452
2.1685738890990653,derivative,0.3066296440251669
2.1685738890990653,intensity,0.3066296440251669
2.1735476824226874,derivative,0.3116034373487888
2.1735476824226874,intensity,0.3116034373487888
2.178521475746309,derivative,0.3165772306724105
2.178521475746309,intensity,0.3165772306724105
2.1834952690699305,derivative,0.3215510239960321
2.1834952690699305,intensity,0.3215510239960321
2.1884690623935525,derivative,0.32652481731965394
2.1884690623935525,intensity,0.32652481731965394
2.193442855717174,derivative,0.33149861064327557
2.193442855717174,intensity,0.33149861064327557
2.1984166490407957,derivative,0.33647240396689726
2.1984166490407957,intensity,0.33647240396689726
2.2033904423644177,derivative,0.34144619729051917
2.2033904423644177,intensity,0.34144619729051917
2.2083642356880393,derivative,0.34641999061414075
2.2083642356880393,intensity,0.34641999061414075
2.213338029011661,derivative,0.3513937839377624
2.213338029011661,intensity,0.3513937839377624
2.2183118223352825,derivative,0.35636757726138407
2.2183118223352825,intensity,0.35636757726138407
2.2232856156589045,derivative,0.361341370585006
2.2232856156589045,intensity,0.361341370585006
2.228259408982526,derivative,0.3663151639086275
2.228259408982526,intensity,0.3663151639086275
2.2332332023061476,derivative,0.3712889572322493
2.2332332023061476,intensity,0.3712889572322493
2.2382069956297697,derivative,0.3762627505558712
2.2382069956297697,intensity,0.3762627505558712
2.2431807889533912,derivative,0.38123654387949274
2.2431807889533912,intensity,0.38123654387949274
2.248154582277013,derivative,0.38621033720311426
2.248154582277013,intensity,0.38621033720311426
2.2531283756006344,derivative,0.39118413052673584
2.2531283756006344,intensity,0.39118413052673584
2.2581021689242564,derivative,0.396157923850358
2.2581021689242564,intensity,0.396157923850358
2.263075962247878,derivative,0.4011317171739795
2.263075962247878,intensity,0.4011317171739795
2.2680497555714996,derivative,0.4061055104976011
2.2680497555714996,intensity,0.4061055104976011
2.2730235488951216,derivative,0.4110793038212231
2.2730235488951216,intensity,0.4110793038212231
2.277997342218743,derivative,0.4160530971448448
2.277997342218743,intensity,0.4160530971448448
2.2829711355423647,derivative,0.4210268904684662
2.2829711355423647,intensity,0.4210268904684662
2.2879449288659868,derivative,0.42600068379208833
2.2879449288659868,intensity,0.42600068379208833
2.2929187221896083,derivative,0.4309744771157098
2.2929187221896083,intensity,0.4309744771157098
2.29789251551323,derivative,0.4359482704393313
2.29789251551323,intensity,0.4359482704393313
2.3028663088368515,derivative,0.4409220637629531
2.3028663088368515,intensity,0.4409220637629531
2.3078401021604735,derivative,0.4458958570865749
2.3078401021604735,intensity,0.4458958570865749
2.312813895484095,derivative,0.45086965041019655
2.312813895484095,intensity,0.45086965041019655
2.3177876888077167,derivative,0.4558434437338181
2.3177876888077167,intensity,0.4558434437338181
2.3227614821313387,derivative,0.46081723705744015
2.3227614821313387,intensity,0.46081723705744015
2.3277352754549603,derivative,0.4657910303810617
2.3277352754549603,intensity,0.4657910303810617
2.332709068778582,derivative,0.4707648237046833
2.332709068778582,intensity,0.4707648237046833
2.337682862102204,derivative,0.4757386170283054
2.337682862102204,intensity,0.4757386170283054
2.3426566554258255,derivative,0.4807124103519269
2.3426566554258255,intensity,0.4807124103519269
2.347630448749447,derivative,0.4856862036755486
2.347630448749447,intensity,0.4856862036755486
2.3526042420730686,derivative,0.4906599969991701
2.3526042420730686,intensity,0.4906599969991701
2.3575780353966906,derivative,0.49563379032279214
2.3575780353966906,intensity,0.49563379032279214
2.362551828720312,derivative,0.5006075836464137
2.362551828720312,intensity,0.5006075836464137
2.367525622043934,derivative,0.5055813769700354
2.367525622043934,intensity,0.5055813769700354
2.372499415367556,derivative,0.5105551702936573
2.372499415367556,intensity,0.5105551702936573
2.3774732086911774,derivative,0.515528963617279
2.3774732086911774,intensity,0.515528963617279
2.382447002014799,derivative,0.5205027569409004
2.382447002014799,intensity,0.5205027569409004
2.3874207953384206,derivative,0.5254765502645221
2.3874207953384206,intensity,0.5254765502645221
2.3923945886620426,derivative,0.530450343588144
2.3923945886620426,intensity,0.530450343588144
2.397368381985664,derivative,0.5354241369117657
2.397368381985664,intensity,0.5354241369117657
2.4023421753092857,derivative,0.5403979302353872
2.4023421753092857,intensity,0.5403979302353872
2.4073159686329078,derivative,0.5453717235590093
2.4073159686329078,intensity,0.5453717235590093
2.4122897619565293,derivative,0.5503455168826308
2.4122897619565293,intensity,0.5503455168826308
2.417263555280151,derivative,0.5553193102062526
2.417263555280151,intensity,0.5553193102062526
2.422237348603773,derivative,0.5602931035298746
2.422237348603773,intensity,0.5602931035298746
2.4272111419273945,derivative,0.5652668968534961
2.4272111419273945,intensity,0.5652668968534961
2.432184935251016,derivative,0.5702406901771178
2.432184935251016,intensity,0.5702406901771178
2.4371587285746377,derivative,0.5752144835007391
2.4371587285746377,intensity,0.5752144835007391
2.4421325218982597,derivative,0.5801882768243614
2.4421325218982597,intensity,0.5801882768243614
2.4471063152218813,derivative,0.5851620701479829
2.4471063152218813,intensity,0.5851620701479829
2.452080108545503,derivative,0.5901358634716043
2.452080108545503,intensity,0.5901358634716043
2.457053901869125,derivative,0.5951096567952265
2.457053901869125,intensity,0.5951096567952265
2.4620276951927464,derivative,0.6000834501188481
2.4620276951927464,intensity,0.6000834501188481
2.467001488516368,derivative,0.6050572434424695
2.467001488516368,intensity,0.6050572434424695
2.47197528183999,derivative,0.6100310367660915
2.47197528183999,intensity,0.6100310367660915
2.4769490751636116,derivative,0.6150048300897131
2.4769490751636116,intensity,0.6150048300897131
2.481922868487233,derivative,0.6199786234133347
2.481922868487233,intensity,0.6199786234133347
2.486896661810855,derivative,0.6249524167369563
2.486896661810855,intensity,0.6249524167369563
2.491870455134477,derivative,0.6299262100605784
2.491870455134477,intensity,0.6299262100605784
2.4968442484580984,derivative,0.6349000033841998
2.4968442484580984,intensity,0.6349000033841998
2.50181804178172,derivative,0.6398737967078216
2.50181804178172,intensity,0.6398737967078216
2.506791835105342,derivative,0.6448475900314434
2.506791835105342,intensity,0.6448475900314434
2.5117656284289636,derivative,0.6498213833550652
2.5117656284289636,intensity,0.6498213833550652
2.516739421752585,derivative,0.6547951766786868
2.516739421752585,intensity,0.6547951766786868
2.521713215076207,derivative,0.6597689700023086
2.521713215076207,intensity,0.6597689700023086
2.5266870083998287,derivative,0.6647427633259304
2.5266870083998287,intensity,0.6647427633259304
2.5316608017234503,derivative,0.6697165566495518
2.5316608017234503,intensity,0.6697165566495518
2.536634595047072,derivative,0.6746903499731735
2.536634595047072,intensity,0.6746903499731735
2.541608388370694,derivative,0.6796641432967953
2.541608388370694,intensity,0.6796641432967953
2.5465821816943155,derivative,0.684637936620417
2.5465821816943155,intensity,0.684637936620417
2.551555975017937,derivative,0.6896117299440387
2.551555975017937,intensity,0.6896117299440387
2.556529768341559,derivative,0.6945855232676605
2.556529768341559,intensity,0.6945855232676605
2.5615035616651807,derivative,0.6995593165912821
2.5615035616651807,intensity,0.6995593165912821
2.5664773549888023,derivative,0.7045331099149039
2.5664773549888023,intensity,0.7045331099149039
2.571451148312424,derivative,0.7095069032385254
2.571451148312424,intensity,0.7095069032385254
2.576424941636046,derivative,0.7144806965621474
2.576424941636046,intensity,0.7144806965621474
2.5813987349596674,derivative,0.719454489885769
2.5813987349596674,intensity,0.719454489885769
2.586372528283289,derivative,0.7244282832093907
2.586372528283289,intensity,0.7244282832093907
2.591346321606911,derivative,0.7294020765330127
2.591346321606911,intensity,0.7294020765330127
2.5963201149305326,derivative,0.7343758698566341
2.5963201149305326,intensity,0.7343758698566341
2.601293908254154,derivative,0.7393496631802559
2.601293908254154,intensity,0.7393496631802559
2.606267701577776,derivative,0.7443234565038777
2.606267701577776,intensity,0.7443234565038777
2.611241494901398,derivative,0.7492972498274992
2.611241494901398,intensity,0.7492972498274992
2.6162152882250194,derivative,0.754271043151121
2.6162152882250194,intensity,0.754271043151121
2.621189081548641,derivative,0.7592448364747425
2.621189081548641,intensity,0.7592448364747425
2.626162874872263,derivative,0.7642186297983645
2.626162874872263,intensity,0.7642186297983645
2.6311366681958845,derivative,0.7691924231219862
2.6311366681958845,intensity,0.7691924231219862
2.636110461519506,derivative,0.7741662164456078
2.636110461519506,intensity,0.7741662164456078
2.641084254843128,derivative,0.7791400097692298
2.641084254843128,intensity,0.7791400097692298
2.6460580481667497,derivative,0.7841138030928512
2.6460580481667497,intensity,0.7841138030928512
2.6510318414903713,derivative,0.7890875964164726
2.6510318414903713,intensity,0.7890875964164726
2.6560056348139933,derivative,0.794061389740095
2.6560056348139933,intensity,0.794061389740095
2.660979428137615,derivative,0.7990351830637165
2.660979428137615,intensity,0.7990351830637165
2.6659532214612365,derivative,0.8040089763873379
2.6659532214612365,intensity,0.8040089763873379
2.670927014784858,derivative,0.8089827697109597
2.670927014784858,intensity,0.8089827697109597
2.67590080810848,derivative,0.8139565630345815
2.67590080810848,intensity,0.8139565630345815
2.6808746014321017,derivative,0.8189303563582031
2.6808746014321017,intensity,0.8189303563582031
2.6858483947557232,derivative,0.8239041496818247
2.6858483947557232,intensity,0.8239041496818247
2.6908221880793453,derivative,0.8288779430054469
2.6908221880793453,intensity,0.8288779430054469
2.695795981402967,derivative,0.8338517363290683
2.695795981402967,intensity,0.8338517363290683
2.7007697747265884,derivative,0.8388255296526901
2.7007697747265884,intensity,0.8388255296526901
2.7057435680502104,derivative,0.8437993229763121
2.7057435680502104,intensity,0.8437993229763121
2.710717361373832,derivative,0.8487731162999336
2.710717361373832,intensity,0.8487731162999336
2.7156911546974536,derivative,0.8537469096235553
2.7156911546974536,intensity,0.8537469096235553
2.720664948021075,derivative,0.8587207029471766
2.720664948021075,intensity,0.8587207029471766
2.725638741344697,derivative,0.8636944962707989
2.725638741344697,intensity,0.8636944962707989
2.7306125346683188,derivative,0.8686682895944204
2.7306125346683188,intensity,0.8686682895944204
2.7355863279919403,derivative,0.8736420829180419
2.7355863279919403,intensity,0.8736420829180419
2.7405601213155624,derivative,0.8786158762416638
2.7405601213155624,intensity,0.8786158762416638
2.745533914639184,derivative,0.8835896695652853
2.745533914639184,intensity,0.8835896695652853
2.7505077079628055,derivative,0.8885634628889072
2.7505077079628055,intensity,0.8885634628889072
2.755481501286427,derivative,0.8935372562125286
2.755481501286427,intensity,0.8935372562125286
2.760455294610049,derivative,0.8985110495361506
2.760455294610049,intensity,0.8985110495361506
2.7654290879336707,derivative,0.9034848428597724
2.7654290879336707,intensity,0.9034848428597724
2.7704028812572923,derivative,0.9084586361833936
2.7704028812572923,intensity,0.9084586361833936
2.7753766745809143,derivative,0.9134324295070158
2.7753766745809143,intensity,0.9134324295070158
2.780350467904536,derivative,0.9184062228306374
2.780350467904536,intensity,0.9184062228306374
2.7853242612281575,derivative,0.9233800161542588
2.7853242612281575,intensity,0.9233800161542588
2.7902980545517795,derivative,0.928353809477881
2.7902980545517795,intensity,0.928353809477881
2.795271847875401,derivative,0.9333276028015026
2.795271847875401,intensity,0.9333276028015026
2.8002456411990226,derivative,0.9383013961251241
2.8002456411990226,intensity,0.9383013961251241
2.805219434522644,derivative,0.9432751894487459
2.805219434522644,intensity,0.9432751894487459
2.8101932278462662,derivative,0.9482489827723679
2.8101932278462662,intensity,0.9482489827723679
2.815167021169888,derivative,0.9532227760959893
2.815167021169888,intensity,0.9532227760959893
2.8201408144935094,derivative,0.958196569419611
2.8201408144935094,intensity,0.958196569419611
2.8251146078171314,derivative,0.9631703627432331
2.8251146078171314,intensity,0.9631703627432331
2.830088401140753,derivative,0.9681441560668546
2.830088401140753,intensity,0.9681441560668546
2.8350621944643746,derivative,0.9731179493904762
2.8350621944643746,intensity,0.9731179493904762
2.8400359877879966,derivative,0.9780917427140984
2.8400359877879966,intensity,0.9780917427140984
2.845009781111618,derivative,0.9830655360377198
2.845009781111618,intensity,0.9830655360377198
2.8499835744352398,derivative,0.9880393293613414
2.8499835744352398,intensity,0.9880393293613414
2.8549573677588613,derivative,0.9930131226849629
2.8549573677588613,intensity,0.9930131226849629
2.8599311610824834,derivative,0.9979869160085848
2.8599311610824834,intensity,0.9979869160085848
2.864904954406105,derivative,1.0029607093322066
2.864904954406105,intensity,1.0029607093322066
2.8698787477297265,derivative,1.0079345026558282
2.8698787477297265,intensity,1.0079345026558282
2.8748525410533485,derivative,1.01290829597945
2.8748525410533485,intensity,1.01290829597945
2.87982633437697,derivative,1.017882089303072
2.87982633437697,intensity,1.017882089303072
2.8848001277005917,derivative,1.0228558826266934
2.8848001277005917,intensity,1.0228558826266934
2.8897739210242133,derivative,1.0278296759503147
2.8897739210242133,intensity,1.0278296759503147
2.8947477143478353,derivative,1.0328034692739372
2.8947477143478353,intensity,1.0328034692739372
2.899721507671457,derivative,1.0377772625975583
2.899721507671457,intensity,1.0377772625975583
2.9046953009950784,derivative,1.04275105592118
2.9046953009950784,intensity,1.04275105592118
2.9096690943187005,derivative,1.0477248492448021
2.9096690943187005,intensity,1.0477248492448021
2.914642887642322,derivative,1.0526986425684237
2.914642887642322,intensity,1.0526986425684237
2.9196166809659436,derivative,1.057672435892045
2.9196166809659436,intensity,1.057672435892045
2.9245904742895656,derivative,1.0626462292156673
2.9245904742895656,intensity,1.0626462292156673
2.9295642676131872,derivative,1.067620022539289
2.9295642676131872,intensity,1.067620022539289
2.934538060936809,derivative,1.0725938158629102
2.934538060936809,intensity,1.0725938158629102
2.9395118542604304,derivative,1.077567609186532
2.9395118542604304,intensity,1.077567609186532
2.9444856475840524,derivative,1.0825414025101538
2.9444856475840524,intensity,1.0825414025101538
2.949459440907674,derivative,1.0875151958337754
2.949459440907674,intensity,1.0875151958337754
2.9544332342312956,derivative,1.0924889891573972
2.9544332342312956,intensity,1.0924889891573972
2.9594070275549176,derivative,1.0974627824810193
2.9594070275549176,intensity,1.0974627824810193
2.964380820878539,derivative,1.1024365758046406
2.964380820878539,intensity,1.1024365758046406
2.9693546142021607,derivative,1.1074103691282624
2.9693546142021607,intensity,1.1074103691282624
2.9743284075257828,derivative,1.1123841624518844
2.9743284075257828,intensity,1.1123841624518844
2.9793022008494043,derivative,1.1173579557755058
2.9793022008494043,intensity,1.1173579557755058
2.984275994173026,derivative,1.1223317490991276
2.984275994173026,intensity,1.1223317490991276
2.9892497874966475,derivative,1.1273055424227492
2.9892497874966475,intensity,1.1273055424227492
2.9942235808202695,derivative,1.132279335746371
2.9942235808202695,intensity,1.132279335746371
2.999197374143891,derivative,1.1372531290699928
2.999197374143891,intensity,1.1372531290699928
3.0041711674675127,derivative,1.1422269223936143
3.0041711674675127,intensity,1.1422269223936143
3.0091449607911347,derivative,1.1472007157172361
3.0091449607911347,intensity,1.1472007157172361
3.0141187541147563,derivative,1.152174509040858
3.0141187541147563,intensity,1.152174509040858
3.019092547438378,derivative,1.1571483023644795
3.019092547438378,intensity,1.1571483023644795
3.0240663407619994,derivative,1.162122095688101
3.0240663407619994,intensity,1.162122095688101
3.0290401340856214,derivative,1.1670958890117231
3.0290401340856214,intensity,1.1670958890117231
3.034013927409243,derivative,1.1720696823353445
3.034013927409243,intensity,1.1720696823353445
3.0389877207328646,derivative,1.1770434756589663
3.0389877207328646,intensity,1.1770434756589663
3.0439615140564866,derivative,1.1820172689825883
3.0439615140564866,intensity,1.1820172689825883
3.048935307380108,derivative,1.1869910623062097
3.048935307380108,intensity,1.1869910623062097
3.05390910070373,derivative,1.1919648556298315
3.05390910070373,intensity,1.1919648556298315
3.058882894027352,derivative,1.1969386489534535
3.058882894027352,intensity,1.1969386489534535
3.0638566873509734,derivative,1.2019124422770748
3.0638566873509734,intensity,1.2019124422770748
3.068830480674595,derivative,1.2068862356006966
3.068830480674595,intensity,1.2068862356006966
3.0738042739982165,derivative,1.211860028924318
3.0738042739982165,intensity,1.211860028924318
3.0787780673218386,derivative,1.2168338222479402
3.0787780673218386,intensity,1.2168338222479402
3.08375186064546,derivative,1.2218076155715618
3.08375186064546,intensity,1.2218076155715618
3.0887256539690817,derivative,1.2267814088951832
3.0887256539690817,intensity,1.2267814088951832
3.0936994472927037,derivative,1.2317552022188054
3.0936994472927037,intensity,1.2317552022188054
3.0986732406163253,derivative,1.236728995542427
3.0986732406163253,intensity,1.236728995542427
3.103647033939947,derivative,1.2417027888660486
3.103647033939947,intensity,1.2417027888660486
3.108620827263569,derivative,1.2466765821896704
3.108620827263569,intensity,1.2466765821896704
3.1135946205871905,derivative,1.2516503755132917
3.1135946205871905,intensity,1.2516503755132917
3.118568413910812,derivative,1.2566241688369137
3.118568413910812,intensity,1.2566241688369137
3.1235422072344337,derivative,1.261597962160535
3.1235422072344337,intensity,1.261597962160535
3.1285160005580557,derivative,1.2665717554841571
3.1285160005580557,intensity,1.2665717554841571
3.1334897938816773,derivative,1.271545548807779
3.1334897938816773,intensity,1.271545548807779
3.138463587205299,derivative,1.2765193421314003
3.138463587205299,intensity,1.2765193421314003
3.143437380528921,derivative,1.2814931354550223
3.143437380528921,intensity,1.2814931354550223
3.1484111738525424,derivative,1.286466928778644
3.1484111738525424,intensity,1.286466928778644
3.153384967176164,derivative,1.2914407221022655
3.153384967176164,intensity,1.2914407221022655
3.158358760499786,derivative,1.2964145154258875
3.158358760499786,intensity,1.2964145154258875
3.1633325538234076,derivative,1.3013883087495093
3.1633325538234076,intensity,1.3013883087495093
3.168306347147029,derivative,1.3063621020731306
3.168306347147029,intensity,1.3063621020731306
3.1732801404706508,derivative,1.3113358953967524
3.1732801404706508,intensity,1.3113358953967524
3.178253933794273,derivative,1.3163096887203745
3.178253933794273,intensity,1.3163096887203745
3.1832277271178944,derivative,1.3212834820439958
3.1832277271178944,intensity,1.3212834820439958
3.188201520441516,derivative,1.3262572753676178
3.188201520441516,intensity,1.3262572753676178
3.193175313765138,derivative,1.3312310686912396
3.193175313765138,intensity,1.3312310686912396
3.1981491070887595,derivative,1.3362048620148612
3.1981491070887595,intensity,1.3362048620148612
3.203122900412381,derivative,1.3411786553384828
3.203122900412381,intensity,1.3411786553384828
3.2080966937360027,derivative,1.3461524486621042
3.2080966937360027,intensity,1.3461524486621042
3.2130704870596247,derivative,1.3511262419857264
3.2130704870596247,intensity,1.3511262419857264
3.2180442803832463,derivative,1.356100035309348
3.2180442803832463,intensity,1.356100035309348
3.223018073706868,derivative,1.3610738286329693
3.223018073706868,intensity,1.3610738286329693
3.22799186703049,derivative,1.3660476219565916
3.22799186703049,intensity,1.3660476219565916
3.2329656603541115,derivative,1.3710214152802132
3.2329656603541115,intensity,1.3710214152802132
3.237939453677733,derivative,1.3759952086038347
3.237939453677733,intensity,1.3759952086038347
3.242913247001355,derivative,1.3809690019274565
3.242913247001355,intensity,1.3809690019274565
3.2478870403249767,derivative,1.3859427952510786
3.2478870403249767,intensity,1.3859427952510786
3.2528608336485982,derivative,1.3909165885747
3.2528608336485982,intensity,1.3909165885747
3.25783462697222,derivative,1.3958903818983213
3.25783462697222,intensity,1.3958903818983213
3.262808420295842,derivative,1.4008641752219437
3.262808420295842,intensity,1.4008641752219437
3.2677822136194634,derivative,1.405837968545565
3.2677822136194634,intensity,1.405837968545565
3.272756006943085,derivative,1.4108117618691867
3.272756006943085,intensity,1.4108117618691867
3.277729800266707,derivative,1.4157855551928087
3.277729800266707,intensity,1.4157855551928087
3.2827035935903286,derivative,1.4207593485164303
3.2827035935903286,intensity,1.4207593485164303
3.28767738691395,derivative,1.4257331418400516
3.28767738691395,intensity,1.4257331418400516
3.292651180237572,derivative,1.430706935163674
3.292651180237572,intensity,1.430706935163674
3.2976249735611938,derivative,1.4356807284872954
3.2976249735611938,intensity,1.4356807284872954
3.3025987668848154,derivative,1.4406545218109168
3.3025987668848154,intensity,1.4406545218109168
3.307572560208437,derivative,1.4456283151345386
3.307572560208437,intensity,1.4456283151345386
3.312546353532059,derivative,1.4506021084581606
3.312546353532059,intensity,1.4506021084581606
3.3175201468556805,derivative,1.455575901781782
3.3175201468556805,intensity,1.455575901781782
3.322493940179302,derivative,1.4605496951054038
3.322493940179302,intensity,1.4605496951054038
3.327467733502924,derivative,1.4655234884290258
3.327467733502924,intensity,1.4655234884290258
3.3324415268265457,derivative,1.4704972817526474
3.3324415268265457,intensity,1.4704972817526474
3.3374153201501673,derivative,1.475471075076269
3.3374153201501673,intensity,1.475471075076269
3.3423891134737893,derivative,1.4804448683998912
3.3423891134737893,intensity,1.4804448683998912
3.347362906797411,derivative,1.4854186617235126
3.347362906797411,intensity,1.4854186617235126
3.3523367001210325,derivative,1.4903924550471341
3.3523367001210325,intensity,1.4903924550471341
3.357310493444654,derivative,1.4953662483707557
3.357310493444654,intensity,1.4953662483707557
3.362284286768276,derivative,1.5003400416943775
3.362284286768276,intensity,1.5003400416943775
3.3672580800918976,derivative,1.5053138350179995
3.3672580800918976,intensity,1.5053138350179995
3.372231873415519,derivative,1.510287628341621
3.372231873415519,intensity,1.510287628341621
3.3772056667391412,derivative,1.515261421665243
3.3772056667391412,intensity,1.515261421665243
3.382179460062763,derivative,1.5202352149888647
3.382179460062763,intensity,1.5202352149888647
3.3871532533863844,derivative,1.5252090083124858
3.3871532533863844,intensity,1.5252090083124858
3.392127046710006,derivative,1.5301828016361076
3.392127046710006,intensity,1.5301828016361076
3.397100840033628,derivative,1.5351565949597297
3.397100840033628,intensity,1.5351565949597297
3.4020746333572496,derivative,1.5401303882833512
3.4020746333572496,intensity,1.5401303882833512
3.407048426680871,derivative,1.5451041816069733
3.407048426680871,intensity,1.5451041816069733
3.412022220004493,derivative,1.550077974930595
3.412022220004493,intensity,1.550077974930595
3.4169960133281148,derivative,1.5550517682542164
3.4169960133281148,intensity,1.5550517682542164
3.4219698066517363,derivative,1.560025561577838
3.4219698066517363,intensity,1.560025561577838
3.4269435999753584,derivative,1.56499935490146
3.4269435999753584,intensity,1.56499935490146
3.43191739329898,derivative,1.5699731482250818
3.43191739329898,intensity,1.5699731482250818
3.4368911866226015,derivative,1.5749469415487034
3.4368911866226015,intensity,1.5749469415487034
3.441864979946223,derivative,1.5799207348723248
3.441864979946223,intensity,1.5799207348723248
3.446838773269845,derivative,1.5848945281959466
3.446838773269845,intensity,1.5848945281959466
3.4518125665934667,derivative,1.5898683215195686
3.4518125665934667,intensity,1.5898683215195686
3.4567863599170883,derivative,1.5948421148431902
3.4567863599170883,intensity,1.5948421148431902
3.4617601532407103,derivative,1.5998159081668124
3.4617601532407103,intensity,1.5998159081668124
3.466733946564332,derivative,1.604789701490434
3.466733946564332,intensity,1.604789701490434
3.4717077398879534,derivative,1.609763494814055
3.4717077398879534,intensity,1.609763494814055
3.4766815332115755,derivative,1.614737288137677
3.4766815332115755,intensity,1.614737288137677
3.481655326535197,derivative,1.6197110814612987
3.481655326535197,intensity,1.6197110814612987
3.4866291198588186,derivative,1.6246848747849207
3.4866291198588186,intensity,1.6246848747849207
3.49160291318244,derivative,1.6296586681085417
3.49160291318244,intensity,1.6296586681085417
3.4965767065060622,derivative,1.6346324614321635
3.4965767065060622,intensity,1.6346324614321635
3.501550499829684,derivative,1.6396062547557855
3.501550499829684,intensity,1.6396062547557855
3.5065242931533054,derivative,1.6445800480794073
3.5065242931533054,intensity,1.6445800480794073
3.5114980864769274,derivative,1.6495538414030289
3.5114980864769274,intensity,1.6495538414030289
3.516471879800549,derivative,1.6545276347266509
3.516471879800549,intensity,1.6545276347266509
3.5214456731241706,derivative,1.659501428050272
3.5214456731241706,intensity,1.659501428050272
3.526419466447792,derivative,1.6644752213738938
3.526419466447792,intensity,1.6644752213738938
3.531393259771414,derivative,1.6694490146975156
3.531393259771414,intensity,1.6694490146975156
3.5363670530950357,derivative,1.6744228080211376
3.5363670530950357,intensity,1.6744228080211376
3.5413408464186573,derivative,1.6793966013447594
3.5413408464186573,intensity,1.6793966013447594
3.5463146397422793,derivative,1.684370394668381
3.5463146397422793,intensity,1.684370394668381
3.551288433065901,derivative,1.6893441879920024
3.551288433065901,intensity,1.6893441879920024
3.5562622263895225,derivative,1.6943179813156242
3.5562622263895225,intensity,1.6943179813156242
3.5612360197131445,derivative,1.699291774639246
3.5612360197131445,intensity,1.699291774639246
3.566209813036766,derivative,1.7042655679628678
3.566209813036766,intensity,1.7042655679628678
3.5711836063603877,derivative,1.7092393612864898
3.5711836063603877,intensity,1.7092393612864898
3.5761573996840093,derivative,1.714213154610111
3.5761573996840093,intensity,1.714213154610111
3.5811311930076313,derivative,1.7191869479337325
3.5811311930076313,intensity,1.7191869479337325
3.586104986331253,derivative,1.7241607412573545
3.586104986331253,intensity,1.7241607412573545
3.5910787796548744,derivative,1.7291345345809763
3.5910787796548744,intensity,1.7291345345809763
3.5960525729784965,derivative,1.734108327904598
3.5960525729784965,intensity,1.734108327904598
3.601026366302118,derivative,1.73908212122822
3.601026366302118,intensity,1.73908212122822
3.6060001596257396,derivative,1.744055914551841
3.6060001596257396,intensity,1.744055914551841
3.6109739529493616,derivative,1.749029707875463
3.6109739529493616,intensity,1.749029707875463
3.615947746272983,derivative,1.7540035011990847
3.615947746272983,intensity,1.7540035011990847
3.620921539596605,derivative,1.7589772945227065
3.620921539596605,intensity,1.7589772945227065
3.6258953329202264,derivative,1.7639510878463278
3.6258953329202264,intensity,1.7639510878463278
3.6308691262438484,derivative,1.7689248811699503
3.6308691262438484,intensity,1.7689248811699503
3.63584291956747,derivative,1.7738986744935714
3.63584291956747,intensity,1.7738986744935714
3.6408167128910915,derivative,1.7788724678171932
3.6408167128910915,intensity,1.7788724678171932
3.6457905062147136,derivative,1.7838462611408152
3.6457905062147136,intensity,1.7838462611408152
3.650764299538335,derivative,1.7888200544644368
3.650764299538335,intensity,1.7888200544644368
3.6557380928619567,derivative,1.793793847788058
3.6557380928619567,intensity,1.793793847788058
3.6607118861855783,derivative,1.79876764111168
3.6607118861855783,intensity,1.79876764111168
3.6656856795092003,derivative,1.8037414344353018
3.6656856795092003,intensity,1.8037414344353018
3.670659472832822,derivative,1.8087152277589236
3.670659472832822,intensity,1.8087152277589236
3.6756332661564435,derivative,1.8136890210825456
3.6756332661564435,intensity,1.8136890210825456
3.6806070594800655,derivative,1.8186628144061672
3.6806070594800655,intensity,1.8186628144061672
3.685580852803687,derivative,1.8236366077297883
3.685580852803687,intensity,1.8236366077297883
3.6905546461273087,derivative,1.82861040105341
3.6905546461273087,intensity,1.82861040105341
3.6955284394509307,derivative,1.8335841943770321
3.6955284394509307,intensity,1.8335841943770321
3.7005022327745523,derivative,1.838557987700654
3.7005022327745523,intensity,1.838557987700654
3.705476026098174,derivative,1.8435317810242755
3.705476026098174,intensity,1.8435317810242755
3.7104498194217954,derivative,1.8485055743478969
3.7104498194217954,intensity,1.8485055743478969
3.7154236127454174,derivative,1.8534793676715187
3.7154236127454174,intensity,1.8534793676715187
3.720397406069039,derivative,1.8584531609951405
3.720397406069039,intensity,1.8584531609951405
3.7253711993926606,derivative,1.8634269543187623
3.7253711993926606,intensity,1.8634269543187623
3.7303449927162826,derivative,1.8684007476423843
3.7303449927162826,intensity,1.8684007476423843
3.735318786039904,derivative,1.873374540966006
3.735318786039904,intensity,1.873374540966006
3.7402925793635258,derivative,1.878348334289627
3.7402925793635258,intensity,1.878348334289627
3.745266372687148,derivative,1.8833221276132492
3.745266372687148,intensity,1.8833221276132492
3.7502401660107694,derivative,1.8882959209368708
3.7502401660107694,intensity,1.8882959209368708
3.755213959334391,derivative,1.8932697142604928
3.755213959334391,intensity,1.8932697142604928
3.7601877526580125,derivative,1.8982435075841144
3.7601877526580125,intensity,1.8982435075841144
3.7651615459816345,derivative,1.9032173009077362
3.7651615459816345,intensity,1.9032173009077362
3.770135339305256,derivative,1.9081910942313576
3.770135339305256,intensity,1.9081910942313576
3.7751091326288777,derivative,1.9131648875549792
3.7751091326288777,intensity,1.9131648875549792
3.7800829259524997,derivative,1.9181386808786014
3.7800829259524997,intensity,1.9181386808786014
3.7850567192761213,derivative,1.923112474202223
3.7850567192761213,intensity,1.923112474202223
3.790030512599743,derivative,1.928086267525845
3.790030512599743,intensity,1.928086267525845
3.795004305923365,derivative,1.9330600608494668
3.795004305923365,intensity,1.9330600608494668
3.7999780992469865,derivative,1.938033854173088
3.7999780992469865,intensity,1.938033854173088
3.804951892570608,derivative,1.9430076474967097
3.804951892570608,intensity,1.9430076474967097
3.8099256858942296,derivative,1.9479814408203313
3.8099256858942296,intensity,1.9479814408203313
3.8148994792178517,derivative,1.9529552341439536
3.8148994792178517,intensity,1.9529552341439536
3.8198732725414732,derivative,1.9579290274675751
3.8198732725414732,intensity,1.9579290274675751
3.824847065865095,derivative,1.9629028207911963
3.824847065865095,intensity,1.9629028207911963
3.829820859188717,derivative,1.9678766141148183
3.829820859188717,intensity,1.9678766141148183
3.8347946525123384,derivative,1.97285040743844
3.8347946525123384,intensity,1.97285040743844
3.83976844583596,derivative,1.977824200762062
3.83976844583596,intensity,1.977824200762062
3.8447422391595816,derivative,1.982797994085683
3.8447422391595816,intensity,1.982797994085683
3.8497160324832036,derivative,1.9877717874093048
3.8497160324832036,intensity,1.9877717874093048
3.854689825806825,derivative,1.9927455807329266
3.854689825806825,intensity,1.9927455807329266
3.8596636191304468,derivative,1.9977193740565484
3.8596636191304468,intensity,1.9977193740565484
3.8646374124540688,derivative,2.0026931673801704
3.8646374124540688,intensity,2.0026931673801704
3.8696112057776904,derivative,2.0076669607037925
3.8696112057776904,intensity,2.0076669607037925
3.874584999101312,derivative,2.012640754027413
3.874584999101312,intensity,2.012640754027413
3.879558792424934,derivative,2.0176145473510356
3.879558792424934,intensity,2.0176145473510356
3.8845325857485555,derivative,2.022588340674657
3.8845325857485555,intensity,2.022588340674657
3.889506379072177,derivative,2.027562133998279
3.889506379072177,intensity,2.027562133998279
3.8944801723957987,derivative,2.0325359273219004
3.8944801723957987,intensity,2.0325359273219004
3.8994539657194207,derivative,2.0375097206455224
3.8994539657194207,intensity,2.0375097206455224
3.9044277590430423,derivative,2.0424835139691435
3.9044277590430423,intensity,2.0424835139691435
3.909401552366664,derivative,2.0474573072927655
3.909401552366664,intensity,2.0474573072927655
3.914375345690286,derivative,2.0524311006163876
3.914375345690286,intensity,2.0524311006163876
3.9193491390139075,derivative,2.057404893940009
3.9193491390139075,intensity,2.057404893940009
3.924322932337529,derivative,2.062378687263631
3.924322932337529,intensity,2.062378687263631
3.929296725661151,derivative,2.067352480587253
3.929296725661151,intensity,2.067352480587253
3.9342705189847726,derivative,2.072326273910874
3.9342705189847726,intensity,2.072326273910874
3.9392443123083942,derivative,2.077300067234496
3.9392443123083942,intensity,2.077300067234496
3.944218105632016,derivative,2.0822738605581175
3.944218105632016,intensity,2.0822738605581175
3.949191898955638,derivative,2.0872476538817395
3.949191898955638,intensity,2.0872476538817395
3.9541656922792594,derivative,2.0922214472053615
3.9541656922792594,intensity,2.0922214472053615
3.959139485602881,derivative,2.0971952405289827
3.959139485602881,intensity,2.0971952405289827
3.964113278926503,derivative,2.1021690338526047
3.964113278926503,intensity,2.1021690338526047
3.9690870722501246,derivative,2.1071428271762263
3.9690870722501246,intensity,2.1071428271762263
3.974060865573746,derivative,2.112116620499848
3.974060865573746,intensity,2.112116620499848
3.979034658897368,derivative,2.11709041382347
3.979034658897368,intensity,2.11709041382347
3.9840084522209898,derivative,2.122064207147092
3.9840084522209898,intensity,2.122064207147092
3.9889822455446113,derivative,2.127038000470713
3.9889822455446113,intensity,2.127038000470713
3.993956038868233,derivative,2.1320117937943346
3.993956038868233,intensity,2.1320117937943346
3.998929832191855,derivative,2.1369855871179566
3.998929832191855,intensity,2.1369855871179566
4.003903625515476,derivative,2.1419593804415777
4.003903625515476,intensity,2.1419593804415777
4.0088774188390985,derivative,2.1469331737652
4.0088774188390985,intensity,2.1469331737652
4.01385121216272,derivative,2.1519069670888222
4.01385121216272,intensity,2.1519069670888222
4.018825005486342,derivative,2.1568807604124434
4.018825005486342,intensity,2.1568807604124434
4.023798798809963,derivative,2.161854553736065
4.023798798809963,intensity,2.161854553736065
4.028772592133585,derivative,2.166828347059687
4.028772592133585,intensity,2.166828347059687
4.033746385457206,derivative,2.1718021403833077
4.033746385457206,intensity,2.1718021403833077
4.038720178780829,derivative,2.176775933706931
4.038720178780829,intensity,2.176775933706931
4.0436939721044505,derivative,2.1817497270305526
4.0436939721044505,intensity,2.1817497270305526
4.048667765428072,derivative,2.1867235203541737
4.048667765428072,intensity,2.1867235203541737
4.053641558751694,derivative,2.1916973136777953
4.053641558751694,intensity,2.1916973136777953
4.058615352075315,derivative,2.196671107001417
4.058615352075315,intensity,2.196671107001417
4.063589145398937,derivative,2.2016449003250385
4.063589145398937,intensity,2.2016449003250385
4.068562938722558,derivative,2.20661869364866
4.068562938722558,intensity,2.20661869364866
4.073536732046181,derivative,2.211592486972283
4.073536732046181,intensity,2.211592486972283
4.078510525369802,derivative,2.216566280295904
4.078510525369802,intensity,2.216566280295904
4.083484318693424,derivative,2.2215400736195257
4.083484318693424,intensity,2.2215400736195257
4.088458112017046,derivative,2.2265138669431477
4.088458112017046,intensity,2.2265138669431477
4.093431905340667,derivative,2.231487660266769
4.093431905340667,intensity,2.231487660266769
4.098405698664289,derivative,2.2364614535903904
4.098405698664289,intensity,2.2364614535903904
4.10337949198791,derivative,2.241435246914012
4.10337949198791,intensity,2.241435246914012
4.108353285311533,derivative,2.2464090402376344
4.108353285311533,intensity,2.2464090402376344
4.113327078635154,derivative,2.251382833561256
4.113327078635154,intensity,2.251382833561256
4.118300871958776,derivative,2.256356626884878
4.118300871958776,intensity,2.256356626884878
4.1232746652823975,derivative,2.261330420208499
4.1232746652823975,intensity,2.261330420208499
4.128248458606019,derivative,2.2663042135321207
4.128248458606019,intensity,2.2663042135321207
4.133222251929641,derivative,2.2712780068557423
4.133222251929641,intensity,2.2712780068557423
4.138196045253263,derivative,2.276251800179365
4.138196045253263,intensity,2.276251800179365
4.143169838576885,derivative,2.281225593502987
4.143169838576885,intensity,2.281225593502987
4.148143631900506,derivative,2.2861993868266084
4.148143631900506,intensity,2.2861993868266084
4.153117425224128,derivative,2.2911731801502295
4.153117425224128,intensity,2.2911731801502295
4.158091218547749,derivative,2.296146973473851
4.158091218547749,intensity,2.296146973473851
4.163065011871371,derivative,2.301120766797473
4.163065011871371,intensity,2.301120766797473
4.168038805194993,derivative,2.306094560121094
4.168038805194993,intensity,2.306094560121094
4.173012598518615,derivative,2.3110683534447167
4.173012598518615,intensity,2.3110683534447167
4.177986391842237,derivative,2.3160421467683387
4.177986391842237,intensity,2.3160421467683387
4.182960185165858,derivative,2.32101594009196
4.182960185165858,intensity,2.32101594009196
4.18793397848948,derivative,2.3259897334155815
4.18793397848948,intensity,2.3259897334155815
4.192907771813101,derivative,2.330963526739203
4.192907771813101,intensity,2.330963526739203
4.197881565136723,derivative,2.3359373200628246
4.197881565136723,intensity,2.3359373200628246
4.2028553584603445,derivative,2.340911113386446
4.2028553584603445,intensity,2.340911113386446
4.207829151783967,derivative,2.345884906710069
4.207829151783967,intensity,2.345884906710069
4.212802945107589,derivative,2.3508587000336902
4.212802945107589,intensity,2.3508587000336902
4.21777673843121,derivative,2.3558324933573123
4.21777673843121,intensity,2.3558324933573123
4.222750531754832,derivative,2.360806286680934
4.222750531754832,intensity,2.360806286680934
4.227724325078453,derivative,2.365780080004555
4.227724325078453,intensity,2.365780080004555
4.232698118402075,derivative,2.3707538733281766
4.232698118402075,intensity,2.3707538733281766
4.2376719117256965,derivative,2.375727666651798
4.2376719117256965,intensity,2.375727666651798
4.242645705049319,derivative,2.3807014599754206
4.242645705049319,intensity,2.3807014599754206
4.2476194983729405,derivative,2.385675253299042
4.2476194983729405,intensity,2.385675253299042
4.252593291696562,derivative,2.390649046622664
4.252593291696562,intensity,2.390649046622664
4.257567085020184,derivative,2.3956228399462853
4.257567085020184,intensity,2.3956228399462853
4.262540878343805,derivative,2.400596633269907
4.262540878343805,intensity,2.400596633269907
4.267514671667427,derivative,2.4055704265935285
4.267514671667427,intensity,2.4055704265935285
4.272488464991049,derivative,2.4105442199171505
4.272488464991049,intensity,2.4105442199171505
4.277462258314671,derivative,2.4155180132407725
4.277462258314671,intensity,2.4155180132407725
4.282436051638292,derivative,2.420491806564394
4.282436051638292,intensity,2.420491806564394
4.287409844961914,derivative,2.4254655998880157
4.287409844961914,intensity,2.4254655998880157
4.292383638285536,derivative,2.4304393932116373
4.292383638285536,intensity,2.4304393932116373
4.297357431609157,derivative,2.4354131865352593
4.297357431609157,intensity,2.4354131865352593
4.302331224932779,derivative,2.4403869798588804
4.302331224932779,intensity,2.4403869798588804
4.307305018256401,derivative,2.445360773182503
4.307305018256401,intensity,2.445360773182503
4.312278811580023,derivative,2.4503345665061245
4.312278811580023,intensity,2.4503345665061245
4.317252604903644,derivative,2.4553083598297456
4.317252604903644,intensity,2.4553083598297456
4.322226398227266,derivative,2.4602821531533676
4.322226398227266,intensity,2.4602821531533676
4.3272001915508875,derivative,2.4652559464769896
4.3272001915508875,intensity,2.4652559464769896
4.332173984874509,derivative,2.470229739800611
4.332173984874509,intensity,2.470229739800611
4.337147778198131,derivative,2.4752035331242324
4.337147778198131,intensity,2.4752035331242324
4.342121571521753,derivative,2.4801773264478553
4.342121571521753,intensity,2.4801773264478553
4.347095364845375,derivative,2.485151119771476
4.347095364845375,intensity,2.485151119771476
4.352069158168996,derivative,2.490124913095098
4.352069158168996,intensity,2.490124913095098
4.357042951492618,derivative,2.4950987064187196
4.357042951492618,intensity,2.4950987064187196
4.3620167448162395,derivative,2.500072499742341
4.3620167448162395,intensity,2.500072499742341
4.366990538139861,derivative,2.5050462930659627
4.366990538139861,intensity,2.5050462930659627
4.371964331463483,derivative,2.5100200863895843
4.371964331463483,intensity,2.5100200863895843
4.376938124787105,derivative,2.5149938797132068
4.376938124787105,intensity,2.5149938797132068
4.381911918110727,derivative,2.5199676730368283
4.381911918110727,intensity,2.5199676730368283
4.386885711434348,derivative,2.52494146636045
4.386885711434348,intensity,2.52494146636045
4.39185950475797,derivative,2.5299152596840715
4.39185950475797,intensity,2.5299152596840715
4.396833298081591,derivative,2.534889053007693
4.396833298081591,intensity,2.534889053007693
4.401807091405213,derivative,2.539862846331315
4.401807091405213,intensity,2.539862846331315
4.4067808847288354,derivative,2.544836639654937
4.4067808847288354,intensity,2.544836639654937
4.411754678052457,derivative,2.5498104329785587
4.411754678052457,intensity,2.5498104329785587
4.416728471376079,derivative,2.5547842263021803
4.416728471376079,intensity,2.5547842263021803
4.4217022646997,derivative,2.5597580196258014
4.4217022646997,intensity,2.5597580196258014
4.426676058023322,derivative,2.5647318129494234
4.426676058023322,intensity,2.5647318129494234
4.431649851346943,derivative,2.5697056062730455
4.431649851346943,intensity,2.5697056062730455
4.436623644670565,derivative,2.574679399596667
4.436623644670565,intensity,2.574679399596667
4.441597437994187,derivative,2.579653192920289
4.441597437994187,intensity,2.579653192920289
4.446571231317809,derivative,2.5846269862439106
4.446571231317809,intensity,2.5846269862439106
4.4515450246414305,derivative,2.5896007795675318
4.4515450246414305,intensity,2.5896007795675318
4.456518817965052,derivative,2.594574572891154
4.456518817965052,intensity,2.594574572891154
4.461492611288674,derivative,2.5995483662147754
4.461492611288674,intensity,2.5995483662147754
4.466466404612295,derivative,2.6045221595383974
4.466466404612295,intensity,2.6045221595383974
4.471440197935917,derivative,2.6094959528620185
4.471440197935917,intensity,2.6094959528620185
4.476413991259539,derivative,2.6144697461856414
4.476413991259539,intensity,2.6144697461856414
4.481387784583161,derivative,2.6194435395092626
4.481387784583161,intensity,2.6194435395092626
4.4863615779067825,derivative,2.624417332832884
4.4863615779067825,intensity,2.624417332832884
4.491335371230404,derivative,2.6293911261565057
4.491335371230404,intensity,2.6293911261565057
4.496309164554026,derivative,2.6343649194801273
4.496309164554026,intensity,2.6343649194801273
4.501282957877647,derivative,2.639338712803749
4.501282957877647,intensity,2.639338712803749
4.506256751201269,derivative,2.6443125061273705
4.506256751201269,intensity,2.6443125061273705
4.511230544524891,derivative,2.649286299450993
4.511230544524891,intensity,2.649286299450993
4.516204337848513,derivative,2.6542600927746145
4.516204337848513,intensity,2.6542600927746145
4.521178131172134,derivative,2.659233886098236
4.521178131172134,intensity,2.659233886098236
4.526151924495756,derivative,2.664207679421858
4.526151924495756,intensity,2.664207679421858
4.531125717819378,derivative,2.6691814727454792
4.531125717819378,intensity,2.6691814727454792
4.536099511142999,derivative,2.6741552660691013
4.536099511142999,intensity,2.6741552660691013
4.541073304466622,derivative,2.6791290593927233
4.541073304466622,intensity,2.6791290593927233
4.546047097790243,derivative,2.684102852716345
4.546047097790243,intensity,2.684102852716345
4.551020891113865,derivative,2.6890766460399664
4.551020891113865,intensity,2.6890766460399664
4.555994684437486,derivative,2.6940504393635885
4.555994684437486,intensity,2.6940504393635885
4.560968477761108,derivative,2.6990242326872096
4.560968477761108,intensity,2.6990242326872096
4.5659422710847295,derivative,2.703998026010831
4.5659422710847295,intensity,2.703998026010831
4.570916064408351,derivative,2.708971819334453
4.570916064408351,intensity,2.708971819334453
4.5758898577319735,derivative,2.713945612658075
4.5758898577319735,intensity,2.713945612658075
4.580863651055595,derivative,2.7189194059816972
4.580863651055595,intensity,2.7189194059816972
4.585837444379217,derivative,2.723893199305318
4.585837444379217,intensity,2.723893199305318
4.590811237702838,derivative,2.72886699262894
4.590811237702838,intensity,2.72886699262894
4.59578503102646,derivative,2.7338407859525615
4.59578503102646,intensity,2.7338407859525615
4.600758824350081,derivative,2.738814579276183
4.600758824350081,intensity,2.738814579276183
4.605732617673703,derivative,2.7437883725998047
4.605732617673703,intensity,2.7437883725998047
4.6107064109973255,derivative,2.7487621659234276
4.6107064109973255,intensity,2.7487621659234276
4.615680204320947,derivative,2.7537359592470487
4.615680204320947,intensity,2.7537359592470487
4.620653997644569,derivative,2.7587097525706703
4.620653997644569,intensity,2.7587097525706703
4.62562779096819,derivative,2.763683545894292
4.62562779096819,intensity,2.763683545894292
4.630601584291812,derivative,2.7686573392179135
4.630601584291812,intensity,2.7686573392179135
4.635575377615433,derivative,2.7736311325415346
4.635575377615433,intensity,2.7736311325415346
4.640549170939055,derivative,2.7786049258651566
4.640549170939055,intensity,2.7786049258651566
4.645522964262677,derivative,2.783578719188779
4.645522964262677,intensity,2.783578719188779
4.650496757586299,derivative,2.7885525125124007
4.650496757586299,intensity,2.7885525125124007
4.655470550909921,derivative,2.7935263058360222
4.655470550909921,intensity,2.7935263058360222
4.660444344233542,derivative,2.7985000991596443
4.660444344233542,intensity,2.7985000991596443
4.665418137557164,derivative,2.8034738924832654
4.665418137557164,intensity,2.8034738924832654
4.670391930880785,derivative,2.808447685806887
4.670391930880785,intensity,2.808447685806887
4.675365724204408,derivative,2.8134214791305094
4.675365724204408,intensity,2.8134214791305094
4.680339517528029,derivative,2.818395272454131
4.680339517528029,intensity,2.818395272454131
4.685313310851651,derivative,2.8233690657777526
4.685313310851651,intensity,2.8233690657777526
4.6902871041752725,derivative,2.8283428591013746
4.6902871041752725,intensity,2.8283428591013746
4.695260897498894,derivative,2.8333166524249958
4.695260897498894,intensity,2.8333166524249958
4.700234690822516,derivative,2.8382904457486173
4.700234690822516,intensity,2.8382904457486173
4.705208484146137,derivative,2.843264239072239
4.705208484146137,intensity,2.843264239072239
4.71018227746976,derivative,2.8482380323958614
4.71018227746976,intensity,2.8482380323958614
4.715156070793381,derivative,2.8532118257194834
4.715156070793381,intensity,2.8532118257194834
4.720129864117003,derivative,2.8581856190431054
4.720129864117003,intensity,2.8581856190431054
4.725103657440624,derivative,2.863159412366726
4.725103657440624,intensity,2.863159412366726
4.730077450764246,derivative,2.8681332056903477
4.730077450764246,intensity,2.8681332056903477
4.735051244087868,derivative,2.8731069990139693
4.735051244087868,intensity,2.8731069990139693
4.740025037411489,derivative,2.8780807923375904
4.740025037411489,intensity,2.8780807923375904
4.744998830735112,derivative,2.8830545856612138
4.744998830735112,intensity,2.8830545856612138
4.749972624058733,derivative,2.8880283789848353
4.749972624058733,intensity,2.8880283789848353
4.754946417382355,derivative,2.8930021723084565
4.754946417382355,intensity,2.8930021723084565
4.759920210705976,derivative,2.897975965632078
4.759920210705976,intensity,2.897975965632078
4.764894004029598,derivative,2.9029497589557
4.764894004029598,intensity,2.9029497589557
4.7698677973532195,derivative,2.9079235522793208
4.7698677973532195,intensity,2.9079235522793208
4.774841590676841,derivative,2.912897345602943
4.774841590676841,intensity,2.912897345602943
4.779815384000464,derivative,2.9178711389265657
4.779815384000464,intensity,2.9178711389265657
4.784789177324085,derivative,2.922844932250187
4.784789177324085,intensity,2.922844932250187
4.789762970647707,derivative,2.9278187255738084
4.789762970647707,intensity,2.9278187255738084
4.794736763971328,derivative,2.9327925188974304
4.794736763971328,intensity,2.9327925188974304
4.79971055729495,derivative,2.9377663122210516
4.79971055729495,intensity,2.9377663122210516
4.8046843506185715,derivative,2.942740105544673
4.8046843506185715,intensity,2.942740105544673
4.809658143942194,derivative,2.947713898868296
4.809658143942194,intensity,2.947713898868296
4.8146319372658155,derivative,2.952687692191917
4.8146319372658155,intensity,2.952687692191917
4.819605730589437,derivative,2.9576614855155388
4.819605730589437,intensity,2.9576614855155388
4.824579523913059,derivative,2.962635278839161
4.824579523913059,intensity,2.962635278839161
4.82955331723668,derivative,2.967609072162782
4.82955331723668,intensity,2.967609072162782
4.834527110560302,derivative,2.9725828654864035
4.834527110560302,intensity,2.9725828654864035
4.839500903883923,derivative,2.977556658810025
4.839500903883923,intensity,2.977556658810025
4.844474697207546,derivative,2.9825304521336475
4.844474697207546,intensity,2.9825304521336475
4.849448490531167,derivative,2.9875042454572696
4.849448490531167,intensity,2.9875042454572696
4.854422283854789,derivative,2.9924780387808916
4.854422283854789,intensity,2.9924780387808916
4.859396077178411,derivative,2.9974518321045123
4.859396077178411,intensity,2.9974518321045123
4.864369870502032,derivative,3.002425625428134
4.864369870502032,intensity,3.002425625428134
4.869343663825654,derivative,3.0073994187517554
4.869343663825654,intensity,3.0073994187517554
4.874317457149275,derivative,3.0123732120753766
4.874317457149275,intensity,3.0123732120753766
4.879291250472898,derivative,3.017347005399
4.879291250472898,intensity,3.017347005399
4.884265043796519,derivative,3.0223207987226215
4.884265043796519,intensity,3.0223207987226215
4.889238837120141,derivative,3.0272945920462426
4.889238837120141,intensity,3.0272945920462426
4.8942126304437625,derivative,3.032268385369864
4.8942126304437625,intensity,3.032268385369864
4.899186423767384,derivative,3.0372421786934862
4.899186423767384,intensity,3.0372421786934862
4.904160217091006,derivative,3.0422159720171074
4.904160217091006,intensity,3.0422159720171074
4.909134010414628,derivative,3.04718976534073
4.909134010414628,intensity,3.04718976534073
4.91410780373825,derivative,3.052163558664352
4.91410780373825,intensity,3.052163558664352
4.919081597061871,derivative,3.057137351987973
4.919081597061871,intensity,3.057137351987973
4.924055390385493,derivative,3.0621111453115946
4.924055390385493,intensity,3.0621111453115946
4.9290291837091145,derivative,3.0670849386352166
4.9290291837091145,intensity,3.0670849386352166
4.934002977032736,derivative,3.0720587319588377
4.934002977032736,intensity,3.0720587319588377
4.938976770356358,derivative,3.0770325252824593
4.938976770356358,intensity,3.0770325252824593
4.94395056367998,derivative,3.082006318606082
4.94395056367998,intensity,3.082006318606082
4.948924357003602,derivative,3.0869801119297033
4.948924357003602,intensity,3.0869801119297033
4.953898150327223,derivative,3.0919539052533254
4.953898150327223,intensity,3.0919539052533254
4.958871943650845,derivative,3.096927698576947
4.958871943650845,intensity,3.096927698576947
4.963845736974466,derivative,3.101901491900568
4.963845736974466,intensity,3.101901491900568
4.968819530298088,derivative,3.10687528522419
4.968819530298088,intensity,3.10687528522419


==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/seg0/energy.csv <==
t,name,value
0.0,energy,4.409466161550842
0.00497379332362171,energy,4.400217605005752
0.00994758664724342,energy,4.390993787080685
0.01492137997086513,energy,4.381794707775646
0.01989517329448684,energy,4.372620367090633
0.02486896661810855,energy,4.363470765025647
0.02984275994173026,energy,4.354345901580685
0.03481655326535197,energy,4.3452457767557515
0.03979034658897368,energy,4.336170390550842
0.04476413991259539,energy,4.32711974296596
0.0497379332362171,energy,4.318093834001103
0.05471172655983881,energy,4.309092663656273
0.05968551988346052,energy,4.300116231931469
0.06465931320708224,energy,4.29116453882669
0.06963310653070394,energy,4.282237584341939
0.07460689985432564,energy,4.273335368477213
0.07958069317794736,energy,4.264457891232513
0.08455448650156908,energy,4.255605152607839
0.08952827982519078,energy,4.246777152603192
0.09450207314881248,energy,4.237973891218569
0.0994758664724342,energy,4.229195368453975
0.10444965979605592,energy,4.220441584309405
0.10942345311967762,energy,4.211712538784862
0.11439724644329932,energy,4.203008231880345
0.11937103976692104,energy,4.194328663595854
0.12434483309054276,energy,4.185673833931389
0.12931862641416447,energy,4.17704374288695
0.13429241973778616,energy,4.168438390462537
0.13926621306140788,energy,4.159857776658152
0.1442400063850296,energy,4.151301901473792
0.14921379970865128,energy,4.142770764909456
0.154187593032273,energy,4.134264366965148
0.15916138635589472,energy,4.125782707640866
0.16413517967951644,energy,4.117325786936609
0.16910897300313815,energy,4.10889360485238
0.17408276632675984,energy,4.100486161388176
0.17905655965038156,energy,4.092103456543999
0.18403035297400328,energy,4.0837454903198465
0.18900414629762496,energy,4.075412262715721
0.19397793962124668,energy,4.067103773731622
0.1989517329448684,energy,4.058820023367549
0.20392552626849011,energy,4.050561011623502
0.20889931959211183,energy,4.042326738499481
0.21387311291573352,energy,4.034117203995486
0.21884690623935524,energy,4.025932408111516
0.22382069956297695,energy,4.017772350847574
0.22879449288659864,energy,4.009637032203657
0.23376828621022036,energy,4.001526452179766
0.23874207953384208,energy,3.993440610775902
0.2437158728574638,energy,3.985379507992064
0.2486896661810855,energy,3.977343143828251
0.2536634595047072,energy,3.969331518284465
0.25863725282832895,energy,3.961344631360705
0.26361104615195063,energy,3.9533824830569713
0.2685848394755723,energy,3.945445073373263
0.27355863279919407,energy,3.9375324023095812
0.27853242612281576,energy,3.929644469865926
0.28350621944643745,energy,3.921781276042296
0.2884800127700592,energy,3.9139428208386926
0.2934538060936809,energy,3.9061291042551156
0.29842759941730257,energy,3.8983401262915645
0.3034013927409243,energy,3.8905758869480387
0.308375186064546,energy,3.88283638622454
0.31334897938816775,energy,3.875121624121067
0.31832277271178944,energy,3.8674316006376204
0.3232965660354111,energy,3.8597663157741993
0.32827035935903287,energy,3.852125769530805
0.33324415268265456,energy,3.8445099619074363
0.3382179460062763,energy,3.8369188929040936
0.343191739329898,energy,3.8293525625207776
0.3481655326535197,energy,3.8218109707574874
0.3531393259771414,energy,3.8142941176142235
0.3581131193007631,energy,3.8068020030909855
0.3630869126243848,energy,3.7993346271877737
0.36806070594800655,energy,3.7918919899045878
0.37303449927162824,energy,3.784474091241428
0.37800829259524993,energy,3.7770809311982942
0.3829820859188717,energy,3.7697125097751867
0.38795587924249336,energy,3.7623688269721054
0.3929296725661151,energy,3.7550498827890504
0.3979034658897368,energy,3.7477556772260217
0.4028772592133585,energy,3.7404862102830183
0.40785105253698023,energy,3.7332414819600412
0.4128248458606019,energy,3.7260214922570905
0.41779863918422366,energy,3.7188262411741655
0.42277243250784535,energy,3.711655728711267
0.42774622583146704,energy,3.704509954868394
0.4327200191550888,energy,3.697388919645548
0.4376938124787105,energy,3.690292623042728
0.44266760580233216,energy,3.683221065059933
0.4476413991259539,energy,3.6761742456971653
0.4526151924495756,energy,3.669152164954423
0.4575889857731973,energy,3.662154822831707
0.46256277909681903,energy,3.6551822193290175
0.4675365724204407,energy,3.6482343544463545
0.47251036574406247,energy,3.6413112281837163
0.47748415906768416,energy,3.6344128405411045
0.48245795239130584,energy,3.6275391915185193
0.4874317457149276,energy,3.6206902811159596
0.4924055390385493,energy,3.6138661093334266
0.497379332362171,energy,3.60706667617092
0.5023531256857927,energy,3.6002919816284384
0.5073269190094144,energy,3.5935420257059842
0.5123007123330361,energy,3.586816808403555
0.5172745056566579,energy,3.580116329721153
0.5222482989802796,energy,3.5734405896587758
0.5272220923039013,energy,3.566789588216425
0.532195885627523,energy,3.560163325394101
0.5371696789511446,energy,3.553561801191803
0.5421434722747663,energy,3.546985015609531
0.5471172655983881,energy,3.5404329686472846
0.5520910589220098,energy,3.5339056603050647
0.5570648522456315,energy,3.5274030905828706
0.5620386455692532,energy,3.520925259480703
0.5670124388928749,energy,3.5144721669985612
0.5719862322164967,energy,3.508043813136446
0.5769600255401184,energy,3.501640197894356
0.5819338188637401,energy,3.4952613212722934
0.5869076121873618,energy,3.488907183270256
0.5918814055109834,energy,3.482577783888245
0.5968551988346051,energy,3.4762731231262594
0.6018289921582269,energy,3.469993200984301
0.6068027854818486,energy,3.463738017462368
0.6117765788054703,energy,3.457507572560461
0.616750372129092,energy,3.4513018662785813
0.6217241654527137,energy,3.4451208986167265
0.6266979587763355,energy,3.438964669574898
0.6316717520999572,energy,3.4328331791530955
0.6366455454235789,energy,3.4267264273513196
0.6416193387472006,energy,3.4206444141695695
0.6465931320708223,energy,3.4145871396078453
0.651566925394444,energy,3.408554603666148
0.6565407187180657,energy,3.4025468063444757
0.6615145120416874,energy,3.3965637476428303
0.6664883053653091,energy,3.3906054275612107
0.6714620986889308,energy,3.3846718460996175
0.6764358920125526,energy,3.37876300325805
0.6814096853361743,energy,3.3728788990365084
0.686383478659796,energy,3.3670195334349935
0.6913572719834177,energy,3.3611849064535044
0.6963310653070394,energy,3.3553750180920416
0.701304858630661,energy,3.3495898683506047
0.7062786519542829,energy,3.3438294572291936
0.7112524452779045,energy,3.3380937847278096
0.7162262386015262,energy,3.332382850846451
0.7212000319251479,energy,3.3266966555851187
0.7261738252487696,energy,3.321035198943812
0.7311476185723914,energy,3.3153984809225316
0.7361214118960131,energy,3.3097865015212777
0.7410952052196348,energy,3.30419926074005
0.7460689985432565,energy,3.298636758578848
0.7510427918668782,energy,3.2930989950376723
0.7560165851904999,energy,3.2875859701165226
0.7609903785141217,energy,3.282097683815399
0.7659641718377433,energy,3.276634136134301
0.770937965161365,energy,3.2711953270732304
0.7759117584849867,energy,3.2657812566321853
0.7808855518086084,energy,3.2603919248111657
0.7858593451322302,energy,3.2550273316101723
0.7908331384558519,energy,3.249687477029206
0.7958069317794736,energy,3.244372361068265
0.8007807251030953,energy,3.23908198372735
0.805754518426717,energy,3.2338163450064616
0.8107283117503388,energy,3.228575444905599
0.8157021050739605,energy,3.223359283424762
0.8206758983975821,energy,3.218167860563952
0.8256496917212038,energy,3.213001176323168
0.8306234850448255,energy,3.20785923070241
0.8355972783684473,energy,3.2027420237016777
0.840571071692069,energy,3.1976495553209716
0.8455448650156907,energy,3.192581825560292
0.8505186583393124,energy,3.1875388344196383
0.8554924516629341,energy,3.1825205818990105
0.8604662449865558,energy,3.177527067998409
0.8654400383101776,energy,3.1725582927178335
0.8704138316337993,energy,3.167614256057284
0.875387624957421,energy,3.1626949580167616
0.8803614182810426,energy,3.1578003985962644
0.8853352116046643,energy,3.152930577795793
0.8903090049282861,energy,3.1480854956153483
0.8952827982519078,energy,3.14326515205493
0.9002565915755295,energy,3.138469547114537
0.9052303848991512,energy,3.1336986807941702
0.9102041782227729,energy,3.1289525530938302
0.9151779715463946,energy,3.1242311640135156
0.9201517648700164,energy,3.1195345135532273
0.9251255581936381,energy,3.1148626017129653
0.9300993515172598,energy,3.1102154284927295
0.9350731448408814,energy,3.105592993892519
0.9400469381645031,energy,3.100995297912335
0.9450207314881249,energy,3.096422340552178
0.9499945248117466,energy,3.0918741218120456
0.9549683181353683,energy,3.0873506416919403
0.95994211145899,energy,3.0828519001918613
0.9649159047826117,energy,3.0783778973118077
0.9698896981062335,energy,3.0739286330517803
0.9748634914298552,energy,3.0695041074117793
0.9798372847534769,energy,3.0651043203918045
0.9848110780770986,energy,3.0607292719918555
0.9897848714007202,energy,3.056378962211933
0.994758664724342,energy,3.052053391052036
0.9997324580479637,energy,3.0477525585121654
1.0047062513715854,energy,3.0434764645923207
1.0096800446952072,energy,3.0392251092925022
1.0146538380188288,energy,3.0349984926127105
1.0196276313424506,energy,3.0307966145529437
1.0246014246660722,energy,3.026619475113204
1.029575217989694,energy,3.0224670742934903
1.0345490113133158,energy,3.018339412093802
1.0395228046369374,energy,3.0142364885141406
1.0444965979605592,energy,3.0101583035545048
1.0494703912841807,energy,3.006104857214895
1.0544441846078025,energy,3.0020761494953114
1.0594179779314241,energy,2.998072180395754
1.064391771255046,energy,2.994092949916223
1.0693655645786677,energy,2.990138458056718
1.0743393579022893,energy,2.9862087048172388
1.079313151225911,energy,2.982303690197786
1.0842869445495327,energy,2.9784234141983594
1.0892607378731545,energy,2.9745678768189583
1.0942345311967763,energy,2.9707370780595834
1.0992083245203979,energy,2.9669310179202353
1.1041821178440197,energy,2.963149696400913
1.1091559111676412,energy,2.9593931135016165
1.114129704491263,energy,2.9556612692223467
1.1191034978148848,energy,2.9519541635631024
1.1240772911385064,energy,2.9482717965238843
1.1290510844621282,energy,2.9446141681046925
1.1340248777857498,energy,2.940981278305527
1.1389986711093716,energy,2.9373731271263868
1.1439724644329934,energy,2.9337897145672733
1.148946257756615,energy,2.930231040628186
1.1539200510802368,energy,2.9266971053091244
1.1588938444038583,energy,2.9231879086100894
1.1638676377274801,energy,2.91970345053108
1.168841431051102,energy,2.916243731072097
1.1738152243747235,energy,2.91280875023314
1.1787890176983453,energy,2.909398508014209
1.183762811021967,energy,2.9060130044153047
1.1887366043455887,energy,2.902652239436426
1.1937103976692103,energy,2.8993162130775736
1.198684190992832,energy,2.896004925338747
1.2036579843164539,energy,2.892718376219946
1.2086317776400755,energy,2.889456565721172
1.2136055709636973,energy,2.8862194938424244
1.2185793642873188,energy,2.883007160583702
1.2235531576109406,energy,2.8798195659450063
1.2285269509345624,energy,2.8766567099263365
1.233500744258184,energy,2.8735185925276925
1.2384745375818058,energy,2.870405213749075
1.2434483309054274,energy,2.8673165735904838
1.2484221242290492,energy,2.8642526720519186
1.253395917552671,energy,2.8612135091333792
1.2583697108762926,energy,2.8581990848348657
1.2633435041999144,energy,2.8552093991563785
1.268317297523536,energy,2.852244452097918
1.2732910908471577,energy,2.849304243659483
1.2782648841707795,energy,2.846388773841074
1.2832386774944011,energy,2.8434980426426915
1.288212470818023,energy,2.840632050064335
1.2931862641416445,energy,2.8377907961060043
1.2981600574652663,energy,2.8349742807676996
1.303133850788888,energy,2.832182504049422
1.3081076441125097,energy,2.8294154659511697
1.3130814374361315,energy,2.8266731664729434
1.318055230759753,energy,2.8239556056147435
1.3230290240833749,energy,2.8212627833765698
1.3280028174069967,energy,2.818594699758422
1.3329766107306182,energy,2.8159513547603003
1.33795040405424,energy,2.813332748382205
1.3429241973778616,energy,2.810738880624136
1.3478979907014834,energy,2.808169751486092
1.3528717840251052,energy,2.805625360968075
1.3578455773487268,energy,2.803105709070084
1.3628193706723486,energy,2.8006107957921187
1.3677931639959702,energy,2.7981406211341797
1.372766957319592,energy,2.7956951850962675
1.3777407506432136,energy,2.7932744876783806
1.3827145439668354,energy,2.7908785288805196
1.3876883372904572,energy,2.7885073087026853
1.3926621306140787,energy,2.7861608271448772
1.3976359239377005,energy,2.7838390842070946
1.402609717261322,energy,2.7815420798893387
1.407583510584944,energy,2.7792698141916086
1.4125573039085657,energy,2.7770222871139043
1.4175310972321873,energy,2.7747994986562263
1.422504890555809,energy,2.772601448818575
1.4274786838794307,energy,2.770428137600949
1.4324524772030525,energy,2.7682795650033496
1.4374262705266743,energy,2.7661557310257763
1.4424000638502958,energy,2.7640566356682292
1.4473738571739176,energy,2.7619822789307076
1.4523476504975392,energy,2.759932660813212
1.457321443821161,energy,2.7579077813157435
1.4622952371447828,energy,2.7559076404383003
1.4672690304684044,energy,2.7539322381808837
1.4722428237920262,energy,2.751981574543493
1.4772166171156478,energy,2.7500556495261286
1.4821904104392696,energy,2.74815446312879
1.4871642037628914,energy,2.7462780153514776
1.492137997086513,energy,2.744426306194191
1.4971117904101348,energy,2.742599335656931
1.5020855837337563,energy,2.7407971037396965
1.5070593770573781,energy,2.739019610442489
1.5120331703809997,energy,2.7372668557653075
1.5170069637046215,energy,2.735538839708151
1.5219807570282433,energy,2.7338355622710218
1.526954550351865,energy,2.732157023453918
1.5319283436754867,energy,2.7305032232568403
1.5369021369991083,energy,2.7288741616797894
1.54187593032273,energy,2.727269838722764
1.5468497236463519,energy,2.7256902543857646
1.5518235169699734,energy,2.7241354086687917
1.5567973102935952,energy,2.7226053015718445
1.5617711036172168,energy,2.7210999330949237
1.5667448969408386,energy,2.719619303238029
1.5717186902644604,energy,2.7181634120011604
1.576692483588082,energy,2.716732259384318
1.5816662769117038,energy,2.7153258453875013
1.5866400702353254,energy,2.713944170010711
1.5916138635589472,energy,2.712587233253947
1.596587656882569,energy,2.7112550351172087
1.6015614502061906,energy,2.7099475756004967
1.6065352435298124,energy,2.7086648547038106
1.611509036853434,energy,2.707406872427151
1.6164828301770557,energy,2.706173628770517
1.6214566235006775,energy,2.70496512373391
1.6264304168242991,energy,2.703781357317328
1.631404210147921,energy,2.7026223295207727
1.6363780034715425,energy,2.7014880403442434
1.6413517967951643,energy,2.7003784897877403
1.646325590118786,energy,2.699293677851263
1.6512993834424077,energy,2.698233604534812
1.6562731767660295,energy,2.6971982698383874
1.661246970089651,energy,2.6961876737619885
1.6662207634132729,energy,2.695201816305616
1.6711945567368947,energy,2.694240697469269
1.6761683500605162,energy,2.6933043172529487
1.681142143384138,energy,2.6923926756566545
1.6861159367077596,energy,2.691505772680386
1.6910897300313814,energy,2.690643608324144
1.696063523355003,energy,2.6898061825879283
1.7010373166786248,energy,2.6889934954717383
1.7060111100022466,energy,2.688205546975574
1.7109849033258682,energy,2.6874423370994367
1.71595869664949,energy,2.6867038658433247
1.7209324899731115,energy,2.6859901332072393
1.7259062832967333,energy,2.6853011391911803
1.7308800766203551,energy,2.6846368837951466
1.7358538699439767,energy,2.6839973670191393
1.7408276632675985,energy,2.683382588863158
1.74580145659122,energy,2.6827925493272033
1.750775249914842,energy,2.6822272484112744
1.7557490432384637,energy,2.6816866861153716
1.7607228365620853,energy,2.6811708624394948
1.765696629885707,energy,2.6806797773836446
1.7706704232093287,energy,2.68021343094782
1.7756442165329505,energy,2.6797718231320213
1.7806180098565723,energy,2.679354953936249
1.7855918031801938,energy,2.678962823360503
1.7905655965038156,energy,2.678595431404783
1.7955393898274372,energy,2.678252778069089
1.800513183151059,energy,2.6779348633534212
1.8054869764746808,energy,2.6776416872577795
1.8104607697983024,energy,2.677373249782164
1.8154345631219242,energy,2.6771295509265745
1.8204083564455458,energy,2.6769105906910107
1.8253821497691676,energy,2.6767163690754736
1.8303559430927892,energy,2.6765468860799624
1.835329736416411,energy,2.676402141704477
1.8403035297400328,energy,2.676282135949018
1.8452773230636543,energy,2.676186868813585
1.8502511163872761,energy,2.6761163402981785
1.8552249097108977,energy,2.6760705504027973
1.8601987030345195,energy,2.6760494991274433
1.8651724963581413,energy,2.6760531864721147
1.8701462896817629,energy,2.6760816124368123
1.8751200830053847,energy,2.676134777021536
1.8800938763290063,energy,2.6762126802262856
1.885067669652628,energy,2.676315322051061
1.8900414629762499,energy,2.6764427024958635
1.8950152562998714,energy,2.6765948215606916
1.8999890496234932,energy,2.6767716792455456
1.9049628429471148,energy,2.6769732755504263
1.9099366362707366,energy,2.6771996104753324
1.9149104295943584,energy,2.6774506840202648
1.91988422291798,energy,2.6777264961852234
1.9248580162416018,energy,2.6780270469702083
1.9298318095652234,energy,2.678352336375219
1.9348056028888452,energy,2.678702364400256
1.939779396212467,energy,2.679077131045319
1.9447531895360886,energy,2.679476636310408
1.9497269828597104,energy,2.6799008801955235
1.954700776183332,energy,2.680349862700665
1.9596745695069537,energy,2.6808235838258323
1.9646483628305755,energy,2.681322043571026
1.9696221561541971,energy,2.6818452419362457
1.974595949477819,energy,2.682393178921491
1.9795697428014405,energy,2.6829658545267634
1.9845435361250623,energy,2.6835632687520614
1.989517329448684,energy,2.6841854215973853
1.9944911227723057,energy,2.6848323130627354
1.9994649160959275,energy,2.685503943148112
2.0044387094195493,energy,2.686200311853514
2.009412502743171,energy,2.686921419178943
2.0143862960667924,energy,2.6876672651243974
2.0193600893904144,energy,2.688437849689878
2.024333882714036,energy,2.689233172875385
2.0293076760376576,energy,2.690053234680918
2.034281469361279,energy,2.6908980351064766
2.039255262684901,energy,2.691767574152062
2.044229056008523,energy,2.6926618518176735
2.0492028493321444,energy,2.6935808681033104
2.0541766426557664,energy,2.6945246230089737
2.059150435979388,energy,2.6954931165346636
2.0641242293030095,energy,2.696486348680379
2.0690980226266316,energy,2.697504319446121
2.074071815950253,energy,2.6985470288318885
2.0790456092738747,energy,2.6996144768376826
2.0840194025974963,energy,2.7007066634635026
2.0889931959211183,energy,2.701823588709349
2.09396698924474,energy,2.702965252575221
2.0989407825683615,energy,2.7041316550611194
2.1039145758919835,energy,2.705322796167044
2.108888369215605,energy,2.706538675892994
2.1138621625392267,energy,2.7077792942389713
2.1188359558628482,energy,2.709044651204974
2.1238097491864703,energy,2.710334746791003
2.128783542510092,energy,2.711649580997058
2.1337573358337134,energy,2.712989153823139
2.1387311291573354,energy,2.7143534652692463
2.143704922480957,energy,2.7157425153353794
2.1486787158045786,energy,2.7171563040215387
2.1536525091282006,energy,2.7185948313277244
2.158626302451822,energy,2.7200580972539363
2.1636000957754438,energy,2.7215461018001736
2.1685738890990653,energy,2.7230588449664372
2.1735476824226874,energy,2.7245963267527276
2.178521475746309,energy,2.7261585471590433
2.1834952690699305,energy,2.7277455061853857
2.1884690623935525,energy,2.729357203831754
2.193442855717174,energy,2.7309936400981485
2.1984166490407957,energy,2.732654814984569
2.2033904423644177,energy,2.7343407284910155
2.2083642356880393,energy,2.736051380617488
2.213338029011661,energy,2.7377867713639867
2.2183118223352825,energy,2.7395469007305113
2.2232856156589045,energy,2.7413317687170626
2.228259408982526,energy,2.7431413753236398
2.2332332023061476,energy,2.7449757205502427
2.2382069956297697,energy,2.7468348043968724
2.2431807889533912,energy,2.7487186268635275
2.248154582277013,energy,2.750627187950209
2.2531283756006344,energy,2.7525604876569165
2.2581021689242564,energy,2.7545185259836504
2.263075962247878,energy,2.75650130293041
2.2680497555714996,energy,2.7585088184971958
2.2730235488951216,energy,2.760541072684008
2.277997342218743,energy,2.762598065490846
2.2829711355423647,energy,2.76467979691771
2.2879449288659868,energy,2.766786266964601
2.2929187221896083,energy,2.768917475631517
2.29789251551323,energy,2.7710734229184597
2.3028663088368515,energy,2.773254108825428
2.3078401021604735,energy,2.775459533352423
2.312813895484095,energy,2.7776896964994435
2.3177876888077167,energy,2.7799445982664905
2.3227614821313387,energy,2.782224238653564
2.3277352754549603,energy,2.784528617660663
2.332709068778582,energy,2.7868577352877884
2.337682862102204,energy,2.7892115915349396
2.3426566554258255,energy,2.791590186402117
2.347630448749447,energy,2.7939935198893204
2.3526042420730686,energy,2.79642159199655
2.3575780353966906,energy,2.798874402723806
2.362551828720312,energy,2.801351952071088
2.367525622043934,energy,2.8038542400383957
2.372499415367556,energy,2.80638126662573
2.3774732086911774,energy,2.80893303183309
2.382447002014799,energy,2.8115095356604765
2.3874207953384206,energy,2.8141107781078887
2.3923945886620426,energy,2.816736759175327
2.397368381985664,energy,2.819387478862792
2.4023421753092857,energy,2.8220629371702826
2.4073159686329078,energy,2.8247631340977994
2.4122897619565293,energy,2.8274880696453426
2.417263555280151,energy,2.830237743812911
2.422237348603773,energy,2.833012156600507
2.4272111419273945,energy,2.835811308008128
2.432184935251016,energy,2.8386351980357754
2.4371587285746377,energy,2.841483826683448
2.4421325218982597,energy,2.844357193951148
2.4471063152218813,energy,2.847255299838874
2.452080108545503,energy,2.850178144346625
2.457053901869125,energy,2.8531257274744033
2.4620276951927464,energy,2.8560980492222074
2.467001488516368,energy,2.859095109590037
2.47197528183999,energy,2.8621169085778937
2.4769490751636116,energy,2.8651634461857753
2.481922868487233,energy,2.8682347224136837
2.486896661810855,energy,2.8713307372616184
2.491870455134477,energy,2.8744514907295793
2.4968442484580984,energy,2.8775969828175656
2.50181804178172,energy,2.880767213525578
2.506791835105342,energy,2.8839621828536175
2.5117656284289636,energy,2.887181890801682
2.516739421752585,energy,2.8904263373697736
2.521713215076207,energy,2.893695522557891
2.5266870083998287,energy,2.896989446366034
2.5316608017234503,energy,2.9003081087942033
2.536634595047072,energy,2.903651509842399
2.541608388370694,energy,2.9070196495106204
2.5465821816943155,energy,2.9104125277988686
2.551555975017937,energy,2.913830144707142
2.556529768341559,energy,2.917272500235442
2.5615035616651807,energy,2.920739594383768
2.5664773549888023,energy,2.9242314271521206
2.571451148312424,energy,2.9277479985404984
2.576424941636046,energy,2.9312893085489033
2.5813987349596674,energy,2.9348553571773333
2.586372528283289,energy,2.93844614442579
2.591346321606911,energy,2.9420616702942723
2.5963201149305326,energy,2.9457019347827815
2.601293908254154,energy,2.949366937891316
2.606267701577776,energy,2.9530566796198774
2.611241494901398,energy,2.956771159968464
2.6162152882250194,energy,2.9605103789370775
2.621189081548641,energy,2.9642743365257163
2.626162874872263,energy,2.968063032734382
2.6311366681958845,energy,2.9718764675630736
2.636110461519506,energy,2.975714641011791
2.641084254843128,energy,2.979577553080535
2.6460580481667497,energy,2.9834652037693044
2.6510318414903713,energy,2.9873775930781004
2.6560056348139933,energy,2.9913147210069226
2.660979428137615,energy,2.9952765875557708
2.6659532214612365,energy,2.999263192724645
2.670927014784858,energy,3.003274536513545
2.67590080810848,energy,3.007310618922472
2.6808746014321017,energy,3.011371439951424
2.6858483947557232,energy,3.015456999600403
2.6908221880793453,energy,3.0195672978694077
2.695795981402967,energy,3.023702334758438
2.7007697747265884,energy,3.0278621102674954
2.7057435680502104,energy,3.0320466243965787
2.710717361373832,energy,3.0362558771456873
2.7156911546974536,energy,3.0404898685148227
2.720664948021075,energy,3.044748598503984
2.725638741344697,energy,3.0490320671131714
2.7306125346683188,energy,3.0533402743423856
2.7355863279919403,energy,3.057673220191625
2.7405601213155624,energy,3.0620309046608907
2.745533914639184,energy,3.0664133277501824
2.7505077079628055,energy,3.0708204894595004
2.755481501286427,energy,3.075252389788844
2.760455294610049,energy,3.0797090287382143
2.7654290879336707,energy,3.084190406307611
2.7704028812572923,energy,3.088696522497033
2.7753766745809143,energy,3.093227377306482
2.780350467904536,energy,3.0977829707359565
2.7853242612281575,energy,3.1023633027854567
2.7902980545517795,energy,3.1069683734549836
2.795271847875401,energy,3.111598182744537
2.8002456411990226,energy,3.1162527306541157
2.805219434522644,energy,3.120932017183721
2.8101932278462662,energy,3.1256360423333525
2.815167021169888,energy,3.1303648061030094
2.8201408144935094,energy,3.135118308492693
2.8251146078171314,energy,3.139896549502403
2.830088401140753,energy,3.1446995291321382
2.8350621944643746,energy,3.1495272473819003
2.8400359877879966,energy,3.1543797042516886
2.845009781111618,energy,3.159256899741502
2.8499835744352398,energy,3.1641588338513422
2.8549573677588613,energy,3.169085506581208
2.8599311610824834,energy,3.1740369179311
2.864904954406105,energy,3.179013067901019
2.8698787477297265,energy,3.184013956490963
2.8748525410533485,energy,3.189039583700934
2.87982633437697,energy,3.1940899495309307
2.8848001277005917,energy,3.199165053980953
2.8897739210242133,energy,3.2042648970510017
2.8947477143478353,energy,3.2093894787410777
2.899721507671457,energy,3.2145387990511782
2.9046953009950784,energy,3.219712857981305
2.9096690943187005,energy,3.224911655531459
2.914642887642322,energy,3.2301351917016383
2.9196166809659436,energy,3.235383466491843
2.9245904742895656,energy,3.240656479902076
2.9295642676131872,energy,3.245954231932333
2.934538060936809,energy,3.2512767225826167
2.9395118542604304,energy,3.2566239518529265
2.9444856475840524,energy,3.2619959197432626
2.949459440907674,energy,3.2673926262536246
2.9544332342312956,energy,3.272814071384013
2.9594070275549176,energy,3.2782602551344278
2.964380820878539,energy,3.283731177504868
2.9693546142021607,energy,3.2892268384953347
2.9743284075257828,energy,3.2947472381058276
2.9793022008494043,energy,3.300292376336346
2.984275994173026,energy,3.305862253186891
2.9892497874966475,energy,3.3114568686574612
2.9942235808202695,energy,3.3170762227480584
2.999197374143891,energy,3.322720315458682
3.0041711674675127,energy,3.328389146789331
3.0091449607911347,energy,3.3340827167400064
3.0141187541147563,energy,3.3398010253107087
3.019092547438378,energy,3.3455440725014354
3.0240663407619994,energy,3.3513118583121897
3.0290401340856214,energy,3.3571043827429694
3.034013927409243,energy,3.362921645793775
3.0389877207328646,energy,3.368763647464607
3.0439615140564866,energy,3.3746303877554658
3.048935307380108,energy,3.3805218666663492
3.05390910070373,energy,3.38643808419726
3.058882894027352,energy,3.392379040348197
3.0638566873509734,energy,3.3983447351191587
3.068830480674595,energy,3.4043351685101477
3.0738042739982165,energy,3.4103503405211617
3.0787780673218386,energy,3.416390251152203
3.08375186064546,energy,3.4224549004032703
3.0887256539690817,energy,3.4285442882743626
3.0936994472927037,energy,3.434658414765482
3.0986732406163253,energy,3.4407972798766275
3.103647033939947,energy,3.4469608836077987
3.108620827263569,energy,3.453149225958996
3.1135946205871905,energy,3.4593623069302195
3.118568413910812,energy,3.465600126521469
3.1235422072344337,energy,3.471862684732745
3.1285160005580557,energy,3.478149981564047
3.1334897938816773,energy,3.484462017015375
3.138463587205299,energy,3.4907987910867284
3.143437380528921,energy,3.4971603037781094
3.1484111738525424,energy,3.5035465550895157
3.153384967176164,energy,3.5099575450209475
3.158358760499786,energy,3.5163932735724064
3.1633325538234076,energy,3.522853740743891
3.168306347147029,energy,3.5293389465354013
3.1732801404706508,energy,3.5358488909469385
3.178253933794273,energy,3.542383573978502
3.1832277271178944,energy,3.5489429956300906
3.188201520441516,energy,3.5555271559017054
3.193175313765138,energy,3.5621360547933474
3.1981491070887595,energy,3.568769692305014
3.203122900412381,energy,3.5754280684367075
3.2080966937360027,energy,3.5821111831884265
3.2130704870596247,energy,3.5888190365601726
3.2180442803832463,energy,3.595551628551945
3.223018073706868,energy,3.602308959163742
3.22799186703049,energy,3.609091028395566
3.2329656603541115,energy,3.6158978362474166
3.237939453677733,energy,3.6227293827192923
3.242913247001355,energy,3.6295856678111953
3.2478870403249767,energy,3.6364666915231236
3.2528608336485982,energy,3.6433724538550774
3.25783462697222,energy,3.6503029548070574
3.262808420295842,energy,3.6572581943790654
3.2677822136194634,energy,3.664238172571098
3.272756006943085,energy,3.671242889383156
3.277729800266707,energy,3.6782723448152423
3.2827035935903286,energy,3.6853265388673524
3.28767738691395,energy,3.692405471539489
3.292651180237572,energy,3.699509142831654
3.2976249735611938,energy,3.706637552743843
3.3025987668848154,energy,3.7137907012760576
3.307572560208437,energy,3.7209685884283
3.312546353532059,energy,3.728171214200568
3.3175201468556805,energy,3.735398578592861
3.322493940179302,energy,3.7426506816051814
3.327467733502924,energy,3.7499275232375275
3.3324415268265457,energy,3.757229103489899
3.3374153201501673,energy,3.7645554223622977
3.3423891134737893,energy,3.7719064798547226
3.347362906797411,energy,3.7792822759671725
3.3523367001210325,energy,3.786682810699649
3.357310493444654,energy,3.7941080840521515
3.362284286768276,energy,3.80155809602468
3.3672580800918976,energy,3.809032846617235
3.372231873415519,energy,3.816532335829816
3.3772056667391412,energy,3.824056563662423
3.382179460062763,energy,3.831605530115057
3.3871532533863844,energy,3.839179235187715
3.392127046710006,energy,3.846777678880401
3.397100840033628,energy,3.854400861193113
3.4020746333572496,energy,3.862048782125851
3.407048426680871,energy,3.8697214416786143
3.412022220004493,energy,3.877418839851405
3.4169960133281148,energy,3.8851409766442195
3.4219698066517363,energy,3.892887852057062
3.4269435999753584,energy,3.90065946608993
3.43191739329898,energy,3.908455818742824
3.4368911866226015,energy,3.9162769100157453
3.441864979946223,energy,3.92412273990869
3.446838773269845,energy,3.9319933084216627
3.4518125665934667,energy,3.9398886155546617
3.4567863599170883,energy,3.947808661307687
3.4617601532407103,energy,3.955753445680738
3.466733946564332,energy,3.9637229686738156
3.4717077398879534,energy,3.971717230286917
3.4766815332115755,energy,3.9797362305200465
3.481655326535197,energy,3.9877799693732023
3.4866291198588186,energy,3.995848446846384
3.49160291318244,energy,4.0039416629395905
3.4965767065060622,energy,4.012059617652824
3.501550499829684,energy,4.020202310986084
3.5065242931533054,energy,4.02836974293937
3.5114980864769274,energy,4.036561913512682
3.516471879800549,energy,4.04477882270602
3.5214456731241706,energy,4.053020470519383
3.526419466447792,energy,4.061286856952774
3.531393259771414,energy,4.06957798200619
3.5363670530950357,energy,4.0778938456796325
3.5413408464186573,energy,4.086234447973101
3.5463146397422793,energy,4.094599788886597
3.551288433065901,energy,4.102989868420115
3.5562622263895225,energy,4.111404686573662
3.5612360197131445,energy,4.119844243347236
3.566209813036766,energy,4.128308538740836
3.5711836063603877,energy,4.13679757275446
3.5761573996840093,energy,4.1453113453881105
3.5811311930076313,energy,4.153849856641788
3.586104986331253,energy,4.162413106515492
3.5910787796548744,energy,4.171001095009222
3.5960525729784965,energy,4.1796138221229775
3.601026366302118,energy,4.18825128785676
3.6060001596257396,energy,4.196913492210566
3.6109739529493616,energy,4.205600435184401
3.615947746272983,energy,4.214312116778261
3.620921539596605,energy,4.223048536992147
3.6258953329202264,energy,4.231809695826058
3.6308691262438484,energy,4.240595593279998
3.63584291956747,energy,4.249406229353962
3.6408167128910915,energy,4.258241604047953
3.6457905062147136,energy,4.26710171736197
3.650764299538335,energy,4.275986569296013
3.6557380928619567,energy,4.28489615985008
3.6607118861855783,energy,4.293830489024176
3.6656856795092003,energy,4.302789556818297
3.670659472832822,energy,4.311773363232445
3.6756332661564435,energy,4.320781908266619
3.6806070594800655,energy,4.329815191920818
3.685580852803687,energy,4.338873214195042
3.6905546461273087,energy,4.3479559750892935
3.6955284394509307,energy,4.357063474603573
3.7005022327745523,energy,4.366195712737876
3.705476026098174,energy,4.375352689492207
3.7104498194217954,energy,4.38453440486656
3.7154236127454174,energy,4.393740858860943
3.720397406069039,energy,4.402972051475352
3.7253711993926606,energy,4.412227982709787
3.7303449927162826,energy,4.421508652564247
3.735318786039904,energy,4.430814061038735
3.7402925793635258,energy,4.440144208133246
3.745266372687148,energy,4.449499093847785
3.7502401660107694,energy,4.4588787181823495
3.755213959334391,energy,4.468283081136941
3.7601877526580125,energy,4.477712182711558
3.7651615459816345,energy,4.487166022906202
3.770135339305256,energy,4.496644601720869
3.7751091326288777,energy,4.506147919155565
3.7800829259524997,energy,4.5156759752102875
3.7850567192761213,energy,4.525228769885035
3.790030512599743,energy,4.53480630317981
3.795004305923365,energy,4.544408575094609
3.7999780992469865,energy,4.554035585629434
3.804951892570608,energy,4.5636873347842855
3.8099256858942296,energy,4.573363822559164
3.8148994792178517,energy,4.583065048954069
3.8198732725414732,energy,4.592791013969
3.824847065865095,energy,4.6025417176039545
3.829820859188717,energy,4.612317159858938
3.8347946525123384,energy,4.622117340733947
3.83976844583596,energy,4.631942260228982
3.8447422391595816,energy,4.64179191834404
3.8497160324832036,energy,4.651666315079128
3.854689825806825,energy,4.661565450434241
3.8596636191304468,energy,4.6714893244093805
3.8646374124540688,energy,4.681437937004547
3.8696112057776904,energy,4.691411288219738
3.874584999101312,energy,4.701409378054954
3.879558792424934,energy,4.711432206510198
3.8845325857485555,energy,4.721479773585468
3.889506379072177,energy,4.731552079280764
3.8944801723957987,energy,4.741649123596087
3.8994539657194207,energy,4.751770906531435
3.9044277590430423,energy,4.761917428086807
3.909401552366664,energy,4.772088688262208
3.914375345690286,energy,4.7822846870576345
3.9193491390139075,energy,4.792505424473088
3.924322932337529,energy,4.802750900508567
3.929296725661151,energy,4.813021115164071
3.9342705189847726,energy,4.823316068439601
3.9392443123083942,energy,4.833635760335158
3.944218105632016,energy,4.843980190850741
3.949191898955638,energy,4.85434935998635
3.9541656922792594,energy,4.864743267741986
3.959139485602881,energy,4.875161914117645
3.964113278926503,energy,4.885605299113333
3.9690870722501246,energy,4.896073422729047
3.974060865573746,energy,4.906566284964787
3.979034658897368,energy,4.917083885820553
3.9840084522209898,energy,4.927626225296345
3.9889822455446113,energy,4.938193303392161
3.993956038868233,energy,4.948785120108005
3.998929832191855,energy,4.959401675443876
4.003903625515476,energy,4.9700429693997705
4.0088774188390985,energy,4.980709001975695
4.01385121216272,energy,4.9913997731716435
4.018825005486342,energy,5.002115282987616
4.023798798809963,energy,5.012855531423617
4.028772592133585,energy,5.023620518479644
4.033746385457206,energy,5.034410244155696
4.038720178780829,energy,5.0452247084517765
4.0436939721044505,energy,5.0560639113678825
4.048667765428072,energy,5.066927852904012
4.053641558751694,energy,5.077816533060169
4.058615352075315,energy,5.088729951836353
4.063589145398937,energy,5.09966810923256
4.068562938722558,energy,5.110631005248797
4.073536732046181,energy,5.121618639885061
4.078510525369802,energy,5.1326310131413475
4.083484318693424,energy,5.143668125017661
4.088458112017046,energy,5.154729975514002
4.093431905340667,energy,5.165816564630365
4.098405698664289,energy,5.176927892366757
4.10337949198791,energy,5.188063958723177
4.108353285311533,energy,5.199224763699622
4.113327078635154,energy,5.210410307296092
4.118300871958776,energy,5.22162058951259
4.1232746652823975,energy,5.232855610349111
4.128248458606019,energy,5.244115369805659
4.133222251929641,energy,5.255399867882234
4.138196045253263,energy,5.266709104578836
4.143169838576885,energy,5.278043079895464
4.148143631900506,energy,5.289401793832117
4.153117425224128,energy,5.300785246388795
4.158091218547749,energy,5.3121934375655
4.163065011871371,energy,5.323626367362232
4.168038805194993,energy,5.335084035778987
4.173012598518615,energy,5.346566442815774
4.177986391842237,energy,5.358073588472585
4.182960185165858,energy,5.369605472749418
4.18793397848948,energy,5.381162095646281
4.192907771813101,energy,5.39274345716317
4.197881565136723,energy,5.4043495573000815
4.2028553584603445,energy,5.415980396057023
4.207829151783967,energy,5.427635973433992
4.212802945107589,energy,5.439316289430982
4.21777673843121,energy,5.4510213440480015
4.222750531754832,energy,5.462751137285046
4.227724325078453,energy,5.474505669142115
4.232698118402075,energy,5.486284939619212
4.2376719117256965,energy,5.498088948716337
4.242645705049319,energy,5.509917696433486
4.2476194983729405,energy,5.521771182770662
4.252593291696562,energy,5.5336494077278635
4.257567085020184,energy,5.545552371305089
4.262540878343805,energy,5.557480073502343
4.267514671667427,energy,5.569432514319623
4.272488464991049,energy,5.58140969375693
4.277462258314671,energy,5.593411611814261
4.282436051638292,energy,5.6054382684916195
4.287409844961914,energy,5.617489663789002
4.292383638285536,energy,5.629565797706412
4.297357431609157,energy,5.641666670243849
4.302331224932779,energy,5.65379228140131
4.307305018256401,energy,5.665942631178801
4.312278811580023,energy,5.678117719576316
4.317252604903644,energy,5.690317546593855
4.322226398227266,energy,5.702542112231423
4.3272001915508875,energy,5.714791416489016
4.332173984874509,energy,5.727065459366632
4.337147778198131,energy,5.739364240864278
4.342121571521753,energy,5.751687760981952
4.347095364845375,energy,5.764036019719647
4.352069158168996,energy,5.776409017077372
4.357042951492618,energy,5.7888067530551215
4.3620167448162395,energy,5.801229227652895
4.366990538139861,energy,5.813676440870697
4.371964331463483,energy,5.826148392708525
4.376938124787105,energy,5.83864508316638
4.381911918110727,energy,5.85116651224426
4.386885711434348,energy,5.863712679942167
4.39185950475797,energy,5.876283586260097
4.396833298081591,energy,5.8888792311980565
4.401807091405213,energy,5.901499614756041
4.4067808847288354,energy,5.914144736934053
4.411754678052457,energy,5.92681459773209
4.416728471376079,energy,5.939509197150152
4.4217022646997,energy,5.952228535188239
4.426676058023322,energy,5.964972611846354
4.431649851346943,energy,5.977741427124497
4.436623644670565,energy,5.990534981022664
4.441597437994187,energy,6.003353273540858
4.446571231317809,energy,6.016196304679078
4.4515450246414305,energy,6.029064074437321
4.456518817965052,energy,6.041956582815593
4.461492611288674,energy,6.054873829813891
4.466466404612295,energy,6.0678158154322155
4.471440197935917,energy,6.0807825396705635
4.476413991259539,energy,6.093774002528943
4.481387784583161,energy,6.106790204007343
4.4863615779067825,energy,6.119831144105771
4.491335371230404,energy,6.132896822824226
4.496309164554026,energy,6.145987240162707
4.501282957877647,energy,6.159102396121211
4.506256751201269,energy,6.172242290699745
4.511230544524891,energy,6.185406923898304
4.516204337848513,energy,6.198596295716889
4.521178131172134,energy,6.211810406155501
4.526151924495756,energy,6.225049255214138
4.531125717819378,energy,6.238312842892799
4.536099511142999,energy,6.251601169191489
4.541073304466622,energy,6.264914234110205
4.546047097790243,energy,6.278252037648947
4.551020891113865,energy,6.291614579807715
4.555994684437486,energy,6.3050018605865095
4.560968477761108,energy,6.318413879985326
4.5659422710847295,energy,6.331850638004173
4.570916064408351,energy,6.345312134643045
4.5758898577319735,energy,6.358798369901945
4.580863651055595,energy,6.372309343780869
4.585837444379217,energy,6.385845056279817
4.590811237702838,energy,6.399405507398794
4.59578503102646,energy,6.412990697137797
4.600758824350081,energy,6.4266006254968255
4.605732617673703,energy,6.4402352924758794
4.6107064109973255,energy,6.453894698074963
4.615680204320947,energy,6.467578842294068
4.620653997644569,energy,6.481287725133201
4.62562779096819,energy,6.4950213465923605
4.630601584291812,energy,6.508779706671546
4.635575377615433,energy,6.522562805370756
4.640549170939055,energy,6.5363706426899935
4.645522964262677,energy,6.5502032186292585
4.650496757586299,energy,6.564060533188548
4.655470550909921,energy,6.577942586367864
4.660444344233542,energy,6.591849378167206
4.665418137557164,energy,6.6057809085865715
4.670391930880785,energy,6.619737177625967
4.675365724204408,energy,6.633718185285387
4.680339517528029,energy,6.647723931564834
4.685313310851651,energy,6.661754416464308
4.6902871041752725,energy,6.675809639983806
4.695260897498894,energy,6.689889602123329
4.700234690822516,energy,6.7039943028828795
4.705208484146137,energy,6.718123742262456
4.71018227746976,energy,6.732277920262061
4.715156070793381,energy,6.74645683688169
4.720129864117003,energy,6.760660492121346
4.725103657440624,energy,6.774888885981024
4.730077450764246,energy,6.7891420184607325
4.735051244087868,energy,6.803419889560466
4.740025037411489,energy,6.817722499280223
4.744998830735112,energy,6.832049847620013
4.749972624058733,energy,6.846401934579825
4.754946417382355,energy,6.86077876015966
4.759920210705976,energy,6.875180324359525
4.764894004029598,energy,6.889606627179416
4.7698677973532195,energy,6.90405766861933
4.774841590676841,energy,6.918533448679272
4.779815384000464,energy,6.933033967359243
4.784789177324085,energy,6.947559224659236
4.789762970647707,energy,6.962109220579257
4.794736763971328,energy,6.976683955119304
4.79971055729495,energy,6.991283428279375
4.8046843506185715,energy,7.0059076400594735
4.809658143942194,energy,7.020556590459603
4.8146319372658155,energy,7.035230279479752
4.819605730589437,energy,7.049928707119929
4.824579523913059,energy,7.064651873380132
4.82955331723668,energy,7.07939977826036
4.834527110560302,energy,7.094172421760616
4.839500903883923,energy,7.108969803880897
4.844474697207546,energy,7.123791924621206
4.849448490531167,energy,7.138638783981541
4.854422283854789,energy,7.153510381961901
4.859396077178411,energy,7.168406718562285
4.864369870502032,energy,7.183327793782698
4.869343663825654,energy,7.198273607623136
4.874317457149275,energy,7.213244160083598
4.879291250472898,energy,7.228239451164093
4.884265043796519,energy,7.24325948086461
4.889238837120141,energy,7.25830424918515
4.8942126304437625,energy,7.273373756125719
4.899186423767384,energy,7.288468001686314
4.904160217091006,energy,7.303586985866933
4.909134010414628,energy,7.318730708667584
4.91410780373825,energy,7.333899170088257
4.919081597061871,energy,7.349092370128954
4.924055390385493,energy,7.364310308789681
4.9290291837091145,energy,7.379552986070432
4.934002977032736,energy,7.394820401971207
4.938976770356358,energy,7.410112556492011
4.94395056367998,energy,7.425429449632844
4.948924357003602,energy,7.440771081393699
4.953898150327223,energy,7.45613745177458
4.958871943650845,energy,7.471528560775489
4.963845736974466,energy,7.486944408396421
4.968819530298088,energy,7.502384994637382


==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/seg1/collisionTime.csv <==
value
3.3790792296550065


==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/seg1/deriv.csv <==
t,name,value
0.0,derivative,-1.4539179706739078
0.0,intensity,0.0
0.0050686188444825095,derivative,-1.448849351829425
0.0050686188444825095,intensity,0.0
0.010137237688965019,derivative,-1.4437807329849428
0.010137237688965019,intensity,0.0
0.01520585653344753,derivative,-1.4387121141404602
0.01520585653344753,intensity,0.0
0.020274475377930038,derivative,-1.4336434952959776
0.020274475377930038,intensity,0.0
0.025343094222412547,derivative,-1.4285748764514952
0.025343094222412547,intensity,0.0
0.03041171306689506,derivative,-1.4235062576070125
0.03041171306689506,intensity,0.0
0.03548033191137757,derivative,-1.4184376387625302
0.03548033191137757,intensity,0.0
0.040548950755860076,derivative,-1.4133690199180475
0.040548950755860076,intensity,0.0
0.045617569600342585,derivative,-1.4083004010735651
0.045617569600342585,intensity,0.0
0.050686188444825094,derivative,-1.4032317822290825
0.050686188444825094,intensity,0.0
0.0557548072893076,derivative,-1.3981631633846001
0.0557548072893076,intensity,0.0
0.06082342613379012,derivative,-1.3930945445401175
0.06082342613379012,intensity,0.0
0.06589204497827263,derivative,-1.388025925695635
0.06589204497827263,intensity,0.0
0.07096066382275514,derivative,-1.3829573068511525
0.07096066382275514,intensity,0.0
0.07602928266723764,derivative,-1.37788868800667
0.07602928266723764,intensity,0.0
0.08109790151172015,derivative,-1.3728200691621877
0.08109790151172015,intensity,0.0
0.08616652035620266,derivative,-1.3677514503177048
0.08616652035620266,intensity,0.0
0.09123513920068517,derivative,-1.3626828314732227
0.09123513920068517,intensity,0.0
0.09630375804516768,derivative,-1.35761421262874
0.09630375804516768,intensity,0.0
0.10137237688965019,derivative,-1.3525455937842574
0.10137237688965019,intensity,0.0
0.1064409957341327,derivative,-1.347476974939775
0.1064409957341327,intensity,0.0
0.1115096145786152,derivative,-1.3424083560952924
0.1115096145786152,intensity,0.0
0.11657823342309771,derivative,-1.33733973725081
0.11657823342309771,intensity,0.0
0.12164685226758024,derivative,-1.3322711184063274
0.12164685226758024,intensity,0.0
0.12671547111206274,derivative,-1.327202499561845
0.12671547111206274,intensity,0.0
0.13178408995654525,derivative,-1.3221338807173626
0.13178408995654525,intensity,0.0
0.13685270880102776,derivative,-1.3170652618728798
0.13685270880102776,intensity,0.0
0.14192132764551027,derivative,-1.3119966430283974
0.14192132764551027,intensity,0.0
0.14698994648999278,derivative,-1.306928024183915
0.14698994648999278,intensity,0.0
0.1520585653344753,derivative,-1.3018594053394323
0.1520585653344753,intensity,0.0
0.1571271841789578,derivative,-1.29679078649495
0.1571271841789578,intensity,0.0
0.1621958030234403,derivative,-1.2917221676504675
0.1621958030234403,intensity,0.0
0.1672644218679228,derivative,-1.2866535488059847
0.1672644218679228,intensity,0.0
0.17233304071240532,derivative,-1.2815849299615025
0.17233304071240532,intensity,0.0
0.17740165955688783,derivative,-1.27651631111702
0.17740165955688783,intensity,0.0
0.18247027840137034,derivative,-1.2714476922725373
0.18247027840137034,intensity,0.0
0.18753889724585285,derivative,-1.266379073428055
0.18753889724585285,intensity,0.0
0.19260751609033536,derivative,-1.2613104545835723
0.19260751609033536,intensity,0.0
0.19767613493481787,derivative,-1.2562418357390899
0.19767613493481787,intensity,0.0
0.20274475377930037,derivative,-1.2511732168946073
0.20274475377930037,intensity,0.0
0.20781337262378288,derivative,-1.2461045980501249
0.20781337262378288,intensity,0.0
0.2128819914682654,derivative,-1.2410359792056425
0.2128819914682654,intensity,0.0
0.2179506103127479,derivative,-1.2359673603611596
0.2179506103127479,intensity,0.0
0.2230192291572304,derivative,-1.2308987415166774
0.2230192291572304,intensity,0.0
0.22808784800171292,derivative,-1.2258301226721948
0.22808784800171292,intensity,0.0
0.23315646684619543,derivative,-1.2207615038277122
0.23315646684619543,intensity,0.0
0.23822508569067793,derivative,-1.2156928849832298
0.23822508569067793,intensity,0.0
0.24329370453516047,derivative,-1.2106242661387474
0.24329370453516047,intensity,0.0
0.24836232337964298,derivative,-1.2055556472942648
0.24836232337964298,intensity,0.0
0.2534309422241255,derivative,-1.2004870284497824
0.2534309422241255,intensity,0.0
0.258499561068608,derivative,-1.1954184096052998
0.258499561068608,intensity,0.0
0.2635681799130905,derivative,-1.1903497907608172
0.2635681799130905,intensity,0.0
0.268636798757573,derivative,-1.1852811719163348
0.268636798757573,intensity,0.0
0.2737054176020555,derivative,-1.1802125530718521
0.2737054176020555,intensity,0.0
0.27877403644653803,derivative,-1.1751439342273697
0.27877403644653803,intensity,0.0
0.28384265529102054,derivative,-1.1700753153828871
0.28384265529102054,intensity,0.0
0.28891127413550305,derivative,-1.1650066965384047
0.28891127413550305,intensity,0.0
0.29397989297998556,derivative,-1.1599380776939223
0.29397989297998556,intensity,0.0
0.29904851182446807,derivative,-1.1548694588494395
0.29904851182446807,intensity,0.0
0.3041171306689506,derivative,-1.149800840004957
0.3041171306689506,intensity,0.0
0.3091857495134331,derivative,-1.1447322211604747
0.3091857495134331,intensity,0.0
0.3142543683579156,derivative,-1.139663602315992
0.3142543683579156,intensity,0.0
0.3193229872023981,derivative,-1.1345949834715094
0.3193229872023981,intensity,0.0
0.3243916060468806,derivative,-1.1295263646270273
0.3243916060468806,intensity,0.0
0.3294602248913631,derivative,-1.1244577457825446
0.3294602248913631,intensity,0.0
0.3345288437358456,derivative,-1.1193891269380623
0.3345288437358456,intensity,0.0
0.33959746258032814,derivative,-1.1143205080935796
0.33959746258032814,intensity,0.0
0.34466608142481064,derivative,-1.109251889249097
0.34466608142481064,intensity,0.0
0.34973470026929315,derivative,-1.1041832704046146
0.34973470026929315,intensity,0.0
0.35480331911377566,derivative,-1.099114651560132
0.35480331911377566,intensity,0.0
0.35987193795825817,derivative,-1.0940460327156496
0.35987193795825817,intensity,0.0
0.3649405568027407,derivative,-1.088977413871167
0.3649405568027407,intensity,0.0
0.3700091756472232,derivative,-1.0839087950266846
0.3700091756472232,intensity,0.0
0.3750777944917057,derivative,-1.0788401761822022
0.3750777944917057,intensity,0.0
0.3801464133361882,derivative,-1.0737715573377193
0.3801464133361882,intensity,0.0
0.3852150321806707,derivative,-1.0687029384932372
0.3852150321806707,intensity,0.0
0.3902836510251532,derivative,-1.0636343196487545
0.3902836510251532,intensity,0.0
0.39535226986963573,derivative,-1.058565700804272
0.39535226986963573,intensity,0.0
0.40042088871411824,derivative,-1.0534970819597893
0.40042088871411824,intensity,0.0
0.40548950755860075,derivative,-1.0484284631153071
0.40548950755860075,intensity,0.0
0.41055812640308326,derivative,-1.0433598442708245
0.41055812640308326,intensity,0.0
0.41562674524756577,derivative,-1.0382912254263421
0.41562674524756577,intensity,0.0
0.4206953640920483,derivative,-1.0332226065818595
0.4206953640920483,intensity,0.0
0.4257639829365308,derivative,-1.0281539877373769
0.4257639829365308,intensity,0.0
0.4308326017810133,derivative,-1.0230853688928945
0.4308326017810133,intensity,0.0
0.4359012206254958,derivative,-1.0180167500484119
0.4359012206254958,intensity,0.0
0.4409698394699783,derivative,-1.0129481312039297
0.4409698394699783,intensity,0.0
0.4460384583144608,derivative,-1.0078795123594468
0.4460384583144608,intensity,0.0
0.4511070771589433,derivative,-1.0028108935149644
0.4511070771589433,intensity,0.0
0.45617569600342583,derivative,-0.997742274670482
0.45617569600342583,intensity,0.0
0.46124431484790834,derivative,-0.9926736558259993
0.46124431484790834,intensity,0.0
0.46631293369239085,derivative,-0.987605036981517
0.46631293369239085,intensity,0.0
0.47138155253687336,derivative,-0.9825364181370345
0.47138155253687336,intensity,0.0
0.47645017138135587,derivative,-0.977467799292552
0.47645017138135587,intensity,0.0
0.4815187902258384,derivative,-0.9723991804480693
0.4815187902258384,intensity,0.0
0.48658740907032094,derivative,-0.9673305616035869
0.48658740907032094,intensity,0.0
0.49165602791480345,derivative,-0.9622619427591044
0.49165602791480345,intensity,0.0
0.49672464675928596,derivative,-0.9571933239146219
0.49672464675928596,intensity,0.0
0.5017932656037685,derivative,-0.9521247050701394
0.5017932656037685,intensity,0.0
0.506861884448251,derivative,-0.9470560862256568
0.506861884448251,intensity,0.0
0.5119305032927335,derivative,-0.9419874673811743
0.5119305032927335,intensity,0.0
0.516999122137216,derivative,-0.9369188485366917
0.516999122137216,intensity,0.0
0.5220677409816985,derivative,-0.9318502296922095
0.5220677409816985,intensity,0.0
0.527136359826181,derivative,-0.9267816108477267
0.527136359826181,intensity,0.0
0.5322049786706635,derivative,-0.9217129920032442
0.5322049786706635,intensity,0.0
0.537273597515146,derivative,-0.9166443731587617
0.537273597515146,intensity,0.0
0.5423422163596285,derivative,-0.9115757543142792
0.5423422163596285,intensity,0.0
0.547410835204111,derivative,-0.9065071354697967
0.547410835204111,intensity,0.0
0.5524794540485936,derivative,-0.9014385166253144
0.5524794540485936,intensity,0.0
0.5575480728930761,derivative,-0.8963698977808319
0.5575480728930761,intensity,0.0
0.5626166917375586,derivative,-0.891301278936349
0.5626166917375586,intensity,0.0
0.5676853105820411,derivative,-0.8862326600918669
0.5676853105820411,intensity,0.0
0.5727539294265236,derivative,-0.8811640412473842
0.5727539294265236,intensity,0.0
0.5778225482710061,derivative,-0.8760954224029017
0.5778225482710061,intensity,0.0
0.5828911671154886,derivative,-0.8710268035584192
0.5828911671154886,intensity,0.0
0.5879597859599711,derivative,-0.8659581847139367
0.5879597859599711,intensity,0.0
0.5930284048044536,derivative,-0.8608895658694542
0.5930284048044536,intensity,0.0
0.5980970236489361,derivative,-0.8558209470249716
0.5980970236489361,intensity,0.0
0.6031656424934186,derivative,-0.8507523281804894
0.6031656424934186,intensity,0.0
0.6082342613379011,derivative,-0.8456837093360066
0.6082342613379011,intensity,0.0
0.6133028801823837,derivative,-0.840615090491524
0.6133028801823837,intensity,0.0
0.6183714990268662,derivative,-0.8355464716470415
0.6183714990268662,intensity,0.0
0.6234401178713487,derivative,-0.830477852802559
0.6234401178713487,intensity,0.0
0.6285087367158312,derivative,-0.8254092339580765
0.6285087367158312,intensity,0.0
0.6335773555603137,derivative,-0.8203406151135942
0.6335773555603137,intensity,0.0
0.6386459744047962,derivative,-0.8152719962691117
0.6386459744047962,intensity,0.0
0.6437145932492787,derivative,-0.8102033774246289
0.6437145932492787,intensity,0.0
0.6487832120937612,derivative,-0.8051347585801467
0.6487832120937612,intensity,0.0
0.6538518309382437,derivative,-0.8000661397356641
0.6538518309382437,intensity,0.0
0.6589204497827262,derivative,-0.7949975208911816
0.6589204497827262,intensity,0.0
0.6639890686272087,derivative,-0.7899289020466991
0.6639890686272087,intensity,0.0
0.6690576874716913,derivative,-0.7848602832022166
0.6690576874716913,intensity,0.0
0.6741263063161738,derivative,-0.7797916643577341
0.6741263063161738,intensity,0.0
0.6791949251606563,derivative,-0.7747230455132514
0.6791949251606563,intensity,0.0
0.6842635440051388,derivative,-0.7696544266687693
0.6842635440051388,intensity,0.0
0.6893321628496213,derivative,-0.7645858078242864
0.6893321628496213,intensity,0.0
0.6944007816941038,derivative,-0.7595171889798039
0.6944007816941038,intensity,0.0
0.6994694005385863,derivative,-0.7544485701353214
0.6994694005385863,intensity,0.0
0.7045380193830688,derivative,-0.7493799512908389
0.7045380193830688,intensity,0.0
0.7096066382275513,derivative,-0.7443113324463566
0.7096066382275513,intensity,0.0
0.7146752570720338,derivative,-0.739242713601874
0.7146752570720338,intensity,0.0
0.7197438759165163,derivative,-0.7341740947573916
0.7197438759165163,intensity,0.0
0.7248124947609988,derivative,-0.7291054759129088
0.7248124947609988,intensity,0.0
0.7298811136054814,derivative,-0.7240368570684265
0.7298811136054814,intensity,0.0
0.7349497324499639,derivative,-0.718968238223944
0.7349497324499639,intensity,0.0
0.7400183512944464,derivative,-0.7138996193794616
0.7400183512944464,intensity,0.0
0.7450869701389289,derivative,-0.7088310005349789
0.7450869701389289,intensity,0.0
0.7501555889834114,derivative,-0.7037623816904964
0.7501555889834114,intensity,0.0
0.7552242078278939,derivative,-0.6986937628460139
0.7552242078278939,intensity,0.0
0.7602928266723764,derivative,-0.6936251440015313
0.7602928266723764,intensity,0.0
0.7653614455168589,derivative,-0.6885565251570491
0.7653614455168589,intensity,0.0
0.7704300643613414,derivative,-0.6834879063125663
0.7704300643613414,intensity,0.0
0.7754986832058239,derivative,-0.6784192874680838
0.7754986832058239,intensity,0.0
0.7805673020503064,derivative,-0.6733506686236013
0.7805673020503064,intensity,0.0
0.785635920894789,derivative,-0.6682820497791189
0.785635920894789,intensity,0.0
0.7907045397392715,derivative,-0.6632134309346365
0.7907045397392715,intensity,0.0
0.795773158583754,derivative,-0.658144812090154
0.795773158583754,intensity,0.0
0.8008417774282365,derivative,-0.6530761932456715
0.8008417774282365,intensity,0.0
0.805910396272719,derivative,-0.6480075744011887
0.805910396272719,intensity,0.0
0.8109790151172015,derivative,-0.6429389555567064
0.8109790151172015,intensity,0.0
0.816047633961684,derivative,-0.637870336712224
0.816047633961684,intensity,0.0
0.8211162528061665,derivative,-0.6328017178677413
0.8211162528061665,intensity,0.0
0.826184871650649,derivative,-0.6277330990232588
0.826184871650649,intensity,0.0
0.8312534904951315,derivative,-0.6226644801787763
0.8312534904951315,intensity,0.0
0.836322109339614,derivative,-0.6175958613342939
0.836322109339614,intensity,0.0
0.8413907281840965,derivative,-0.6125272424898112
0.8413907281840965,intensity,0.0
0.8464593470285791,derivative,-0.6074586236453288
0.8464593470285791,intensity,0.0
0.8515279658730616,derivative,-0.6023900048008464
0.8515279658730616,intensity,0.0
0.8565965847175441,derivative,-0.5973213859563637
0.8565965847175441,intensity,0.0
0.8616652035620266,derivative,-0.5922527671118811
0.8616652035620266,intensity,0.0
0.8667338224065091,derivative,-0.5871841482673987
0.8667338224065091,intensity,0.0
0.8718024412509916,derivative,-0.5821155294229163
0.8718024412509916,intensity,0.0
0.8768710600954741,derivative,-0.5770469105784338
0.8768710600954741,intensity,0.0
0.8819396789399566,derivative,-0.5719782917339511
0.8819396789399566,intensity,0.0
0.8870082977844391,derivative,-0.5669096728894687
0.8870082977844391,intensity,0.0
0.8920769166289216,derivative,-0.5618410540449862
0.8920769166289216,intensity,0.0
0.8971455354734041,derivative,-0.5567724352005039
0.8971455354734041,intensity,0.0
0.9022141543178867,derivative,-0.5517038163560213
0.9022141543178867,intensity,0.0
0.9072827731623692,derivative,-0.5466351975115387
0.9072827731623692,intensity,0.0
0.9123513920068517,derivative,-0.5415665786670563
0.9123513920068517,intensity,0.0
0.9174200108513342,derivative,-0.5364979598225738
0.9174200108513342,intensity,0.0
0.9224886296958167,derivative,-0.5314293409780911
0.9224886296958167,intensity,0.0
0.9275572485402992,derivative,-0.5263607221336086
0.9275572485402992,intensity,0.0
0.9326258673847817,derivative,-0.5212921032891262
0.9326258673847817,intensity,0.0
0.9376944862292642,derivative,-0.5162234844446436
0.9376944862292642,intensity,0.0
0.9427631050737467,derivative,-0.511154865600161
0.9427631050737467,intensity,0.0
0.9478317239182292,derivative,-0.5060862467556786
0.9478317239182292,intensity,0.0
0.9529003427627117,derivative,-0.5010176279111962
0.9529003427627117,intensity,0.0
0.9579689616071942,derivative,-0.49594900906671363
0.9579689616071942,intensity,0.0
0.9630375804516768,derivative,-0.49088039022223107
0.9630375804516768,intensity,0.0
0.9681061992961593,derivative,-0.4858117713777485
0.9681061992961593,intensity,0.0
0.9731748181406419,derivative,-0.4807431525332658
0.9731748181406419,intensity,0.0
0.9782434369851244,derivative,-0.47567453368878354
0.9782434369851244,intensity,0.0
0.9833120558296069,derivative,-0.4706059148443011
0.9833120558296069,intensity,0.0
0.9883806746740894,derivative,-0.4655372959998185
0.9883806746740894,intensity,0.0
0.9934492935185719,derivative,-0.46046867715533596
0.9934492935185719,intensity,0.0
0.9985179123630544,derivative,-0.45540005831085334
0.9985179123630544,intensity,0.0
1.003586531207537,derivative,-0.4503314394663709
1.003586531207537,intensity,0.0
1.0086551500520193,derivative,-0.4452628206218886
1.0086551500520193,intensity,0.0
1.013723768896502,derivative,-0.440194201777406
1.013723768896502,intensity,0.0
1.0187923877409844,derivative,-0.4351255829329235
1.0187923877409844,intensity,0.0
1.023861006585467,derivative,-0.4300569640884408
1.023861006585467,intensity,0.0
1.0289296254299494,derivative,-0.4249883452439585
1.0289296254299494,intensity,0.0
1.033998244274432,derivative,-0.4199197263994759
1.033998244274432,intensity,0.0
1.0390668631189144,derivative,-0.41485110755499355
1.0390668631189144,intensity,0.0
1.044135481963397,derivative,-0.4097824887105109
1.044135481963397,intensity,0.0
1.0492041008078794,derivative,-0.4047138698660284
1.0492041008078794,intensity,0.0
1.054272719652362,derivative,-0.39964525102154574
1.054272719652362,intensity,0.0
1.0593413384968444,derivative,-0.39457663217706357
1.0593413384968444,intensity,0.0
1.064409957341327,derivative,-0.389508013332581
1.064409957341327,intensity,0.0
1.0694785761858094,derivative,-0.38443939448809844
1.0694785761858094,intensity,0.0
1.074547195030292,derivative,-0.3793707756436159
1.074547195030292,intensity,0.0
1.0796158138747745,derivative,-0.3743021567991335
1.0796158138747745,intensity,0.0
1.084684432719257,derivative,-0.3692335379546508
1.084684432719257,intensity,0.0
1.0897530515637395,derivative,-0.36416491911016846
1.0897530515637395,intensity,0.0
1.094821670408222,derivative,-0.3590963002656859
1.094821670408222,intensity,0.0
1.0998902892527045,derivative,-0.3540276814212034
1.0998902892527045,intensity,0.0
1.104958908097187,derivative,-0.3489590625767207
1.104958908097187,intensity,0.0
1.1100275269416695,derivative,-0.3438904437322383
1.1100275269416695,intensity,0.0
1.1150961457861521,derivative,-0.3388218248877558
1.1150961457861521,intensity,0.0
1.1201647646306345,derivative,-0.3337532060432734
1.1201647646306345,intensity,0.0
1.1252333834751171,derivative,-0.32868458719879073
1.1252333834751171,intensity,0.0
1.1303020023195995,derivative,-0.3236159683543082
1.1303020023195995,intensity,0.0
1.1353706211640822,derivative,-0.31854734950982566
1.1353706211640822,intensity,0.0
1.1404392400085646,derivative,-0.3134787306653434
1.1404392400085646,intensity,0.0
1.1455078588530472,derivative,-0.30841011182086087
1.1455078588530472,intensity,0.0
1.1505764776975296,derivative,-0.30334149297637825
1.1505764776975296,intensity,0.0
1.1556450965420122,derivative,-0.29827287413189574
1.1556450965420122,intensity,0.0
1.1607137153864946,derivative,-0.29320425528741334
1.1607137153864946,intensity,0.0
1.1657823342309772,derivative,-0.2881356364429306
1.1657823342309772,intensity,0.0
1.1708509530754596,derivative,-0.2830670175984483
1.1708509530754596,intensity,0.0
1.1759195719199422,derivative,-0.2779983987539657
1.1759195719199422,intensity,0.0
1.1809881907644246,derivative,-0.2729297799094832
1.1809881907644246,intensity,0.0
1.1860568096089072,derivative,-0.2678611610650006
1.1860568096089072,intensity,0.0
1.1911254284533896,derivative,-0.2627925422205182
1.1911254284533896,intensity,0.0
1.1961940472978723,derivative,-0.25772392337603567
1.1961940472978723,intensity,0.0
1.2012626661423547,derivative,-0.25265530453155327
1.2012626661423547,intensity,0.0
1.2063312849868373,derivative,-0.24758668568707054
1.2063312849868373,intensity,0.0
1.2113999038313197,derivative,-0.24251806684258803
1.2113999038313197,intensity,0.0
1.2164685226758023,derivative,-0.23744944799810552
1.2164685226758023,intensity,0.0
1.2215371415202847,derivative,-0.23238082915362324
1.2215371415202847,intensity,0.0
1.2266057603647673,derivative,-0.22731221030914073
1.2266057603647673,intensity,0.0
1.2316743792092497,derivative,-0.22224359146465822
1.2316743792092497,intensity,0.0
1.2367429980537323,derivative,-0.2171749726201755
1.2367429980537323,intensity,0.0
1.2418116168982147,derivative,-0.2121063537756932
1.2418116168982147,intensity,0.0
1.2468802357426974,derivative,-0.20703773493121047
1.2468802357426974,intensity,0.0
1.2519488545871797,derivative,-0.2019691160867283
1.2519488545871797,intensity,0.0
1.2570174734316624,derivative,-0.19690049724224556
1.2570174734316624,intensity,0.0
1.2620860922761448,derivative,-0.19183187839776317
1.2620860922761448,intensity,0.0
1.2671547111206274,derivative,-0.18676325955328044
1.2671547111206274,intensity,0.0
1.2722233299651098,derivative,-0.18169464070879804
1.2722233299651098,intensity,0.0
1.2772919488095924,derivative,-0.17662602186431553
1.2772919488095924,intensity,0.0
1.2823605676540748,derivative,-0.17155740301983313
1.2823605676540748,intensity,0.0
1.2874291864985574,derivative,-0.16648878417535062
1.2874291864985574,intensity,0.0
1.2924978053430398,derivative,-0.16142016533086812
1.2924978053430398,intensity,0.0
1.2975664241875224,derivative,-0.15635154648638538
1.2975664241875224,intensity,0.0
1.302635043032005,derivative,-0.15128292764190288
1.302635043032005,intensity,0.0
1.3077036618764875,derivative,-0.14621430879742048
1.3077036618764875,intensity,0.0
1.31277228072097,derivative,-0.14114568995293797
1.31277228072097,intensity,0.0
1.3178408995654525,derivative,-0.13607707110845546
1.3178408995654525,intensity,0.0
1.322909518409935,derivative,-0.13100845226397273
1.322909518409935,intensity,0.0
1.3279781372544175,derivative,-0.12593983341949055
1.3279781372544175,intensity,0.0
1.3330467560989,derivative,-0.12087121457500782
1.3330467560989,intensity,0.0
1.3381153749433825,derivative,-0.11580259573052532
1.3381153749433825,intensity,0.0
1.3431839937878651,derivative,-0.11073397688604292
1.3431839937878651,intensity,0.0
1.3482526126323475,derivative,-0.1056653580415603
1.3482526126323475,intensity,0.0
1.3533212314768301,derivative,-0.10059673919707779
1.3533212314768301,intensity,0.0
1.3583898503213125,derivative,-0.09552812035259539
1.3583898503213125,intensity,0.0
1.3634584691657952,derivative,-0.09045950150811277
1.3634584691657952,intensity,0.0
1.3685270880102776,derivative,-0.08539088266363049
1.3685270880102776,intensity,0.0
1.3735957068547602,derivative,-0.08032226381914775
1.3735957068547602,intensity,0.0
1.3786643256992426,derivative,-0.07525364497466536
1.3786643256992426,intensity,0.0
1.3837329445437252,derivative,-0.07018502613018285
1.3837329445437252,intensity,0.0
1.3888015633882076,derivative,-0.06511640728570023
1.3888015633882076,intensity,0.0
1.3938701822326902,derivative,-0.06004778844121772
1.3938701822326902,intensity,0.0
1.3989388010771726,derivative,-0.05497916959673532
1.3989388010771726,intensity,0.0
1.4040074199216552,derivative,-0.0499105507522527
1.4040074199216552,intensity,0.0
1.4090760387661376,derivative,-0.044841931907770305
1.4090760387661376,intensity,0.0
1.4141446576106202,derivative,-0.039773313063287685
1.4141446576106202,intensity,0.0
1.4192132764551026,derivative,-0.03470469421880529
1.4192132764551026,intensity,0.0
1.4242818952995853,derivative,-0.02963607537432278
1.4242818952995853,intensity,0.0
1.4293505141440677,derivative,-0.02456745652984016
1.4293505141440677,intensity,0.0
1.4344191329885503,derivative,-0.01949883768535754
1.4344191329885503,intensity,0.0
1.4394877518330327,derivative,-0.014430218840875253
1.4394877518330327,intensity,0.0
1.4445563706775153,derivative,-0.009361599996392633
1.4445563706775153,intensity,0.0
1.4496249895219977,derivative,-0.004292981151910236
1.4496249895219977,intensity,0.0
1.4546936083664803,derivative,7.75637692572384E-4
1.4546936083664803,intensity,7.75637692572384E-4
1.4597622272109627,derivative,0.005844256537054782
1.4597622272109627,intensity,0.005844256537054782
1.4648308460554453,derivative,0.01091287538153729
1.4648308460554453,intensity,0.01091287538153729
1.4698994648999277,derivative,0.01598149422601991
1.4698994648999277,intensity,0.01598149422601991
1.4749680837444104,derivative,0.02105011307050253
1.4749680837444104,intensity,0.02105011307050253
1.4800367025888927,derivative,0.026118731914984816
1.4800367025888927,intensity,0.026118731914984816
1.4851053214333754,derivative,0.031187350759467436
1.4851053214333754,intensity,0.031187350759467436
1.4901739402778578,derivative,0.03625596960394972
1.4901739402778578,intensity,0.03625596960394972
1.4952425591223404,derivative,0.04132458844843245
1.4952425591223404,intensity,0.04132458844843245
1.5003111779668228,derivative,0.04639320729291474
1.5003111779668228,intensity,0.04639320729291474
1.5053797968113054,derivative,0.05146182613739747
1.5053797968113054,intensity,0.05146182613739747
1.5104484156557878,derivative,0.05653044498187998
1.5104484156557878,intensity,0.05653044498187998
1.5155170345002704,derivative,0.06159906382636249
1.5155170345002704,intensity,0.06159906382636249
1.5205856533447528,derivative,0.06666768267084489
1.5205856533447528,intensity,0.06666768267084489
1.5256542721892354,derivative,0.0717363015153275
1.5256542721892354,intensity,0.0717363015153275
1.5307228910337178,derivative,0.0768049203598099
1.5307228910337178,intensity,0.0768049203598099
1.5357915098782005,derivative,0.08187353920429252
1.5357915098782005,intensity,0.08187353920429252
1.5408601287226829,derivative,0.08694215804877481
1.5408601287226829,intensity,0.08694215804877481
1.5459287475671655,derivative,0.09201077689325754
1.5459287475671655,intensity,0.09201077689325754
1.5509973664116479,derivative,0.09707939573774005
1.5509973664116479,intensity,0.09707939573774005
1.5560659852561305,derivative,0.10214801458222245
1.5560659852561305,intensity,0.10214801458222245
1.5611346041006129,derivative,0.10721663342670495
1.5611346041006129,intensity,0.10721663342670495
1.5662032229450955,derivative,0.11228525227118757
1.5662032229450955,intensity,0.11228525227118757
1.571271841789578,derivative,0.11735387111566997
1.571271841789578,intensity,0.11735387111566997
1.5763404606340605,derivative,0.12242248996015259
1.5763404606340605,intensity,0.12242248996015259
1.581409079478543,derivative,0.127491108804635
1.581409079478543,intensity,0.127491108804635
1.5864776983230255,derivative,0.1325597276491176
1.5864776983230255,intensity,0.1325597276491176
1.591546317167508,derivative,0.13762834649359978
1.591546317167508,intensity,0.13762834649359978
1.5966149360119906,derivative,0.1426969653380824
1.5966149360119906,intensity,0.1426969653380824
1.601683554856473,derivative,0.14776558418256502
1.601683554856473,intensity,0.14776558418256502
1.6067521737009556,derivative,0.15283420302704764
1.6067521737009556,intensity,0.15283420302704764
1.611820792545438,derivative,0.15790282187152993
1.611820792545438,intensity,0.15790282187152993
1.6168894113899206,derivative,0.16297144071601266
1.6168894113899206,intensity,0.16297144071601266
1.621958030234403,derivative,0.16804005956049506
1.621958030234403,intensity,0.16804005956049506
1.6270266490788856,derivative,0.17310867840497746
1.6270266490788856,intensity,0.17310867840497746
1.632095267923368,derivative,0.17817729724945985
1.632095267923368,intensity,0.17817729724945985
1.6371638867678506,derivative,0.18324591609394247
1.6371638867678506,intensity,0.18324591609394247
1.642232505612333,derivative,0.1883145349384251
1.642232505612333,intensity,0.1883145349384251
1.6473011244568156,derivative,0.1933831537829076
1.6473011244568156,intensity,0.1933831537829076
1.652369743301298,derivative,0.19845177262739
1.652369743301298,intensity,0.19845177262739
1.6574383621457807,derivative,0.20352039147187273
1.6574383621457807,intensity,0.20352039147187273
1.662506980990263,derivative,0.20858901031635513
1.662506980990263,intensity,0.20858901031635513
1.6675755998347457,derivative,0.21365762916083764
1.6675755998347457,intensity,0.21365762916083764
1.672644218679228,derivative,0.21872624800531992
1.672644218679228,intensity,0.21872624800531992
1.6777128375237107,derivative,0.22379486684980265
1.6777128375237107,intensity,0.22379486684980265
1.682781456368193,derivative,0.22886348569428516
1.682781456368193,intensity,0.22886348569428516
1.6878500752126757,derivative,0.23393210453876767
1.6878500752126757,intensity,0.23393210453876767
1.6929186940571581,derivative,0.23900072338325007
1.6929186940571581,intensity,0.23900072338325007
1.6979873129016407,derivative,0.2440693422277328
1.6979873129016407,intensity,0.2440693422277328
1.7030559317461231,derivative,0.2491379610722152
1.7030559317461231,intensity,0.2491379610722152
1.7081245505906058,derivative,0.2542065799166977
1.7081245505906058,intensity,0.2542065799166977
1.7131931694350881,derivative,0.25927519876118
1.7131931694350881,intensity,0.25927519876118
1.7182617882795708,derivative,0.2643438176056628
1.7182617882795708,intensity,0.2643438176056628
1.7233304071240532,derivative,0.26941243645014523
1.7233304071240532,intensity,0.26941243645014523
1.7283990259685358,derivative,0.2744810552946278
1.7283990259685358,intensity,0.2744810552946278
1.7334676448130182,derivative,0.27954967413911014
1.7334676448130182,intensity,0.27954967413911014
1.7385362636575008,derivative,0.2846182929835928
1.7385362636575008,intensity,0.2846182929835928
1.7436048825019832,derivative,0.2896869118280752
1.7436048825019832,intensity,0.2896869118280752
1.7486735013464658,derivative,0.2947555306725578
1.7486735013464658,intensity,0.2947555306725578
1.7537421201909482,derivative,0.2998241495170402
1.7537421201909482,intensity,0.2998241495170402
1.7588107390354308,derivative,0.30489276836152285
1.7588107390354308,intensity,0.30489276836152285
1.7638793578799132,derivative,0.3099613872060054
1.7638793578799132,intensity,0.3099613872060054
1.7689479767243959,derivative,0.3150300060504878
1.7689479767243959,intensity,0.3150300060504878
1.7740165955688783,derivative,0.3200986248949702
1.7740165955688783,intensity,0.3200986248949702
1.7790852144133609,derivative,0.3251672437394529
1.7790852144133609,intensity,0.3251672437394529
1.7841538332578433,derivative,0.3302358625839353
1.7841538332578433,intensity,0.3302358625839353
1.7892224521023259,derivative,0.33530448142841784
1.7892224521023259,intensity,0.33530448142841784
1.7942910709468083,derivative,0.34037310027290024
1.7942910709468083,intensity,0.34037310027290024
1.799359689791291,derivative,0.3454417191173829
1.799359689791291,intensity,0.3454417191173829
1.8044283086357733,derivative,0.35051033796186526
1.8044283086357733,intensity,0.35051033796186526
1.809496927480256,derivative,0.3555789568063479
1.809496927480256,intensity,0.3555789568063479
1.8145655463247383,derivative,0.3606475756508303
1.8145655463247383,intensity,0.3606475756508303
1.819634165169221,derivative,0.36571619449531295
1.819634165169221,intensity,0.36571619449531295
1.8247027840137033,derivative,0.37078481333979524
1.8247027840137033,intensity,0.37078481333979524
1.829771402858186,derivative,0.3758534321842779
1.829771402858186,intensity,0.3758534321842779
1.8348400217026684,derivative,0.3809220510287603
1.8348400217026684,intensity,0.3809220510287603
1.839908640547151,derivative,0.3859906698732429
1.839908640547151,intensity,0.3859906698732429
1.8449772593916334,derivative,0.39105928871772533
1.8449772593916334,intensity,0.39105928871772533
1.850045878236116,derivative,0.39612790756220806
1.850045878236116,intensity,0.39612790756220806
1.8551144970805984,derivative,0.40119652640669035
1.8551144970805984,intensity,0.40119652640669035
1.860183115925081,derivative,0.4062651452511729
1.860183115925081,intensity,0.4062651452511729
1.8652517347695634,derivative,0.4113337640956553
1.8652517347695634,intensity,0.4113337640956553
1.870320353614046,derivative,0.416402382940138
1.870320353614046,intensity,0.416402382940138
1.8753889724585284,derivative,0.4214710017846204
1.8753889724585284,intensity,0.4214710017846204
1.880457591303011,derivative,0.42653962062910294
1.880457591303011,intensity,0.42653962062910294
1.8855262101474934,derivative,0.43160823947358545
1.8855262101474934,intensity,0.43160823947358545
1.890594828991976,derivative,0.43667685831806813
1.890594828991976,intensity,0.43667685831806813
1.8956634478364585,derivative,0.4417454771625504
1.8956634478364585,intensity,0.4417454771625504
1.900732066680941,derivative,0.446814096007033
1.900732066680941,intensity,0.446814096007033
1.9058006855254235,derivative,0.4518827148515154
1.9058006855254235,intensity,0.4518827148515154
1.910869304369906,derivative,0.45695133369599805
1.910869304369906,intensity,0.45695133369599805
1.9159379232143885,derivative,0.46201995254048045
1.9159379232143885,intensity,0.46201995254048045
1.9210065420588711,derivative,0.467088571384963
1.9210065420588711,intensity,0.467088571384963
1.9260751609033535,derivative,0.4721571902294455
1.9260751609033535,intensity,0.4721571902294455
1.9311437797478361,derivative,0.4772258090739282
1.9311437797478361,intensity,0.4772258090739282
1.9362123985923185,derivative,0.4822944279184106
1.9362123985923185,intensity,0.4822944279184106
1.9412810174368011,derivative,0.48736304676289305
1.9412810174368011,intensity,0.48736304676289305
1.9463496362812838,derivative,0.4924316656073757
1.9463496362812838,intensity,0.4924316656073757
1.9514182551257662,derivative,0.4975002844518581
1.9514182551257662,intensity,0.4975002844518581
1.9564868739702488,derivative,0.5025689032963407
1.9564868739702488,intensity,0.5025689032963407
1.9615554928147312,derivative,0.5076375221408231
1.9615554928147312,intensity,0.5076375221408231
1.9666241116592138,derivative,0.5127061409853058
1.9666241116592138,intensity,0.5127061409853058
1.9716927305036962,derivative,0.5177747598297883
1.9716927305036962,intensity,0.5177747598297883
1.9767613493481788,derivative,0.5228433786742708
1.9767613493481788,intensity,0.5228433786742708
1.9818299681926612,derivative,0.5279119975187532
1.9818299681926612,intensity,0.5279119975187532
1.9868985870371438,derivative,0.5329806163632359
1.9868985870371438,intensity,0.5329806163632359
1.9919672058816262,derivative,0.5380492352077182
1.9919672058816262,intensity,0.5380492352077182
1.9970358247261089,derivative,0.5431178540522008
1.9970358247261089,intensity,0.5431178540522008
2.0021044435705915,derivative,0.5481864728966834
2.0021044435705915,intensity,0.5481864728966834
2.007173062415074,derivative,0.5532550917411658
2.007173062415074,intensity,0.5532550917411658
2.0122416812595563,derivative,0.5583237105856483
2.0122416812595563,intensity,0.5583237105856483
2.0173103001040387,derivative,0.5633923294301305
2.0173103001040387,intensity,0.5633923294301305
2.0223789189485215,derivative,0.5684609482746136
2.0223789189485215,intensity,0.5684609482746136
2.027447537793004,derivative,0.573529567119096
2.027447537793004,intensity,0.573529567119096
2.0325161566374863,derivative,0.5785981859635784
2.0325161566374863,intensity,0.5785981859635784
2.0375847754819687,derivative,0.5836668048080605
2.0375847754819687,intensity,0.5836668048080605
2.0426533943264515,derivative,0.5887354236525435
2.0426533943264515,intensity,0.5887354236525435
2.047722013170934,derivative,0.5938040424970259
2.047722013170934,intensity,0.5938040424970259
2.0527906320154163,derivative,0.5988726613415083
2.0527906320154163,intensity,0.5988726613415083
2.0578592508598987,derivative,0.6039412801859907
2.0578592508598987,intensity,0.6039412801859907
2.0629278697043816,derivative,0.6090098990304736
2.0629278697043816,intensity,0.6090098990304736
2.067996488548864,derivative,0.614078517874956
2.067996488548864,intensity,0.614078517874956
2.0730651073933464,derivative,0.6191471367194382
2.0730651073933464,intensity,0.6191471367194382
2.0781337262378288,derivative,0.6242157555639205
2.0781337262378288,intensity,0.6242157555639205
2.0832023450823116,derivative,0.6292843744084036
2.0832023450823116,intensity,0.6292843744084036
2.088270963926794,derivative,0.6343529932528857
2.088270963926794,intensity,0.6343529932528857
2.0933395827712764,derivative,0.6394216120973684
2.0933395827712764,intensity,0.6394216120973684
2.098408201615759,derivative,0.6444902309418508
2.098408201615759,intensity,0.6444902309418508
2.1034768204602416,derivative,0.6495588497863337
2.1034768204602416,intensity,0.6495588497863337
2.108545439304724,derivative,0.654627468630816
2.108545439304724,intensity,0.654627468630816
2.1136140581492064,derivative,0.6596960874752983
2.1136140581492064,intensity,0.6596960874752983
2.118682676993689,derivative,0.6647647063197806
2.118682676993689,intensity,0.6647647063197806
2.1237512958381717,derivative,0.6698333251642634
2.1237512958381717,intensity,0.6698333251642634
2.128819914682654,derivative,0.6749019440087458
2.128819914682654,intensity,0.6749019440087458
2.1338885335271365,derivative,0.6799705628532284
2.1338885335271365,intensity,0.6799705628532284
2.138957152371619,derivative,0.6850391816977108
2.138957152371619,intensity,0.6850391816977108
2.1440257712161017,derivative,0.6901078005421937
2.1440257712161017,intensity,0.6901078005421937
2.149094390060584,derivative,0.6951764193866761
2.149094390060584,intensity,0.6951764193866761
2.1541630089050665,derivative,0.7002450382311584
2.1541630089050665,intensity,0.7002450382311584
2.159231627749549,derivative,0.7053136570756406
2.159231627749549,intensity,0.7053136570756406
2.1643002465940318,derivative,0.7103822759201235
2.1643002465940318,intensity,0.7103822759201235
2.169368865438514,derivative,0.7154508947646059
2.169368865438514,intensity,0.7154508947646059
2.1744374842829965,derivative,0.7205195136090885
2.1744374842829965,intensity,0.7205195136090885
2.179506103127479,derivative,0.7255881324535709
2.179506103127479,intensity,0.7255881324535709
2.184574721971962,derivative,0.7306567512980537
2.184574721971962,intensity,0.7306567512980537
2.189643340816444,derivative,0.7357253701425361
2.189643340816444,intensity,0.7357253701425361
2.1947119596609266,derivative,0.7407939889870185
2.1947119596609266,intensity,0.7407939889870185
2.199780578505409,derivative,0.7458626078315008
2.199780578505409,intensity,0.7458626078315008
2.204849197349892,derivative,0.7509312266759838
2.204849197349892,intensity,0.7509312266759838
2.209917816194374,derivative,0.755999845520466
2.209917816194374,intensity,0.755999845520466
2.2149864350388566,derivative,0.7610684643649486
2.2149864350388566,intensity,0.7610684643649486
2.220055053883339,derivative,0.766137083209431
2.220055053883339,intensity,0.766137083209431
2.225123672727822,derivative,0.7712057020539138
2.225123672727822,intensity,0.7712057020539138
2.2301922915723043,derivative,0.7762743208983962
2.2301922915723043,intensity,0.7762743208983962
2.2352609104167867,derivative,0.7813429397428786
2.2352609104167867,intensity,0.7813429397428786
2.240329529261269,derivative,0.7864115585873609
2.240329529261269,intensity,0.7864115585873609
2.245398148105752,derivative,0.7914801774318438
2.245398148105752,intensity,0.7914801774318438
2.2504667669502343,derivative,0.796548796276326
2.2504667669502343,intensity,0.796548796276326
2.2555353857947167,derivative,0.8016174151208086
2.2555353857947167,intensity,0.8016174151208086
2.260604004639199,derivative,0.806686033965291
2.260604004639199,intensity,0.806686033965291
2.265672623483682,derivative,0.8117546528097739
2.265672623483682,intensity,0.8117546528097739
2.2707412423281643,derivative,0.8168232716542562
2.2707412423281643,intensity,0.8168232716542562
2.2758098611726467,derivative,0.8218918904987387
2.2758098611726467,intensity,0.8218918904987387
2.280878480017129,derivative,0.8269605093432209
2.280878480017129,intensity,0.8269605093432209
2.285947098861612,derivative,0.8320291281877037
2.285947098861612,intensity,0.8320291281877037
2.2910157177060944,derivative,0.8370977470321863
2.2910157177060944,intensity,0.8370977470321863
2.2960843365505768,derivative,0.8421663658766687
2.2960843365505768,intensity,0.8421663658766687
2.301152955395059,derivative,0.8472349847211512
2.301152955395059,intensity,0.8472349847211512
2.306221574239542,derivative,0.8523036035656341
2.306221574239542,intensity,0.8523036035656341
2.3112901930840244,derivative,0.8573722224101163
2.3112901930840244,intensity,0.8573722224101163
2.316358811928507,derivative,0.8624408412545986
2.316358811928507,intensity,0.8624408412545986
2.321427430772989,derivative,0.8675094600990811
2.321427430772989,intensity,0.8675094600990811
2.326496049617472,derivative,0.872578078943564
2.326496049617472,intensity,0.872578078943564
2.3315646684619544,derivative,0.8776466977880462
2.3315646684619544,intensity,0.8776466977880462
2.336633287306437,derivative,0.8827153166325288
2.336633287306437,intensity,0.8827153166325288
2.341701906150919,derivative,0.8877839354770112
2.341701906150919,intensity,0.8877839354770112
2.346770524995402,derivative,0.8928525543214938
2.346770524995402,intensity,0.8928525543214938
2.3518391438398845,derivative,0.8979211731659765
2.3518391438398845,intensity,0.8979211731659765
2.356907762684367,derivative,0.9029897920104588
2.356907762684367,intensity,0.9029897920104588
2.3619763815288493,derivative,0.908058410854941
2.3619763815288493,intensity,0.908058410854941
2.367045000373332,derivative,0.9131270296994238
2.367045000373332,intensity,0.9131270296994238
2.3721136192178145,derivative,0.9181956485439065
2.3721136192178145,intensity,0.9181956485439065
2.377182238062297,derivative,0.9232642673883886
2.377182238062297,intensity,0.9232642673883886
2.3822508569067793,derivative,0.9283328862328714
2.3822508569067793,intensity,0.9283328862328714
2.387319475751262,derivative,0.933401505077354
2.387319475751262,intensity,0.933401505077354
2.3923880945957445,derivative,0.9384701239218365
2.3923880945957445,intensity,0.9384701239218365
2.397456713440227,derivative,0.943538742766319
2.397456713440227,intensity,0.943538742766319
2.4025253322847093,derivative,0.9486073616108013
2.4025253322847093,intensity,0.9486073616108013
2.407593951129192,derivative,0.9536759804552841
2.407593951129192,intensity,0.9536759804552841
2.4126625699736746,derivative,0.9587445992997663
2.4126625699736746,intensity,0.9587445992997663
2.417731188818157,derivative,0.9638132181442488
2.417731188818157,intensity,0.9638132181442488
2.4227998076626394,derivative,0.9688818369887313
2.4227998076626394,intensity,0.9688818369887313
2.427868426507122,derivative,0.9739504558332139
2.427868426507122,intensity,0.9739504558332139
2.4329370453516046,derivative,0.9790190746776967
2.4329370453516046,intensity,0.9790190746776967
2.438005664196087,derivative,0.984087693522179
2.438005664196087,intensity,0.984087693522179
2.4430742830405694,derivative,0.9891563123666611
2.4430742830405694,intensity,0.9891563123666611
2.4481429018850522,derivative,0.9942249312111442
2.4481429018850522,intensity,0.9942249312111442
2.4532115207295346,derivative,0.9992935500556265
2.4532115207295346,intensity,0.9992935500556265
2.458280139574017,derivative,1.0043621689001088
2.458280139574017,intensity,1.0043621689001088
2.4633487584184994,derivative,1.0094307877445912
2.4633487584184994,intensity,1.0094307877445912
2.4684173772629823,derivative,1.0144994065890742
2.4684173772629823,intensity,1.0144994065890742
2.4734859961074647,derivative,1.0195680254335566
2.4734859961074647,intensity,1.0195680254335566
2.478554614951947,derivative,1.024636644278039
2.478554614951947,intensity,1.024636644278039
2.4836232337964295,derivative,1.0297052631225212
2.4836232337964295,intensity,1.0297052631225212
2.4886918526409123,derivative,1.0347738819670043
2.4886918526409123,intensity,1.0347738819670043
2.4937604714853947,derivative,1.0398425008114867
2.4937604714853947,intensity,1.0398425008114867
2.498829090329877,derivative,1.0449111196559688
2.498829090329877,intensity,1.0449111196559688
2.5038977091743595,derivative,1.0499797385004515
2.5038977091743595,intensity,1.0499797385004515
2.5089663280188423,derivative,1.055048357344934
2.5089663280188423,intensity,1.055048357344934
2.5140349468633247,derivative,1.0601169761894167
2.5140349468633247,intensity,1.0601169761894167
2.519103565707807,derivative,1.065185595033899
2.519103565707807,intensity,1.065185595033899
2.5241721845522895,derivative,1.0702542138783813
2.5241721845522895,intensity,1.0702542138783813
2.5292408033967724,derivative,1.0753228327228643
2.5292408033967724,intensity,1.0753228327228643
2.5343094222412548,derivative,1.0803914515673465
2.5343094222412548,intensity,1.0803914515673465
2.539378041085737,derivative,1.085460070411829
2.539378041085737,intensity,1.085460070411829
2.5444466599302196,derivative,1.0905286892563113
2.5444466599302196,intensity,1.0905286892563113
2.5495152787747024,derivative,1.0955973081007944
2.5495152787747024,intensity,1.0955973081007944
2.554583897619185,derivative,1.1006659269452768
2.554583897619185,intensity,1.1006659269452768
2.559652516463667,derivative,1.105734545789759
2.559652516463667,intensity,1.105734545789759
2.5647211353081496,derivative,1.1108031646342413
2.5647211353081496,intensity,1.1108031646342413
2.5697897541526324,derivative,1.1158717834787244
2.5697897541526324,intensity,1.1158717834787244
2.574858372997115,derivative,1.1209404023232066
2.574858372997115,intensity,1.1209404023232066
2.5799269918415972,derivative,1.126009021167689
2.5799269918415972,intensity,1.126009021167689
2.5849956106860796,derivative,1.1310776400121716
2.5849956106860796,intensity,1.1310776400121716
2.5900642295305625,derivative,1.1361462588566542
2.5900642295305625,intensity,1.1361462588566542
2.595132848375045,derivative,1.1412148777011366
2.595132848375045,intensity,1.1412148777011366
2.6002014672195273,derivative,1.1462834965456192
2.6002014672195273,intensity,1.1462834965456192
2.60527008606401,derivative,1.151352115390102
2.60527008606401,intensity,1.151352115390102
2.6103387049084925,derivative,1.1564207342345842
2.6103387049084925,intensity,1.1564207342345842
2.615407323752975,derivative,1.1614893530790669
2.615407323752975,intensity,1.1614893530790669
2.6204759425974573,derivative,1.166557971923549
2.6204759425974573,intensity,1.166557971923549
2.62554456144194,derivative,1.1716265907680319
2.62554456144194,intensity,1.1716265907680319
2.6306131802864225,derivative,1.1766952096125143
2.6306131802864225,intensity,1.1766952096125143
2.635681799130905,derivative,1.181763828456997
2.635681799130905,intensity,1.181763828456997
2.6407504179753873,derivative,1.186832447301479
2.6407504179753873,intensity,1.186832447301479
2.64581903681987,derivative,1.191901066145962
2.64581903681987,intensity,1.191901066145962
2.6508876556643526,derivative,1.1969696849904445
2.6508876556643526,intensity,1.1969696849904445
2.655956274508835,derivative,1.2020383038349267
2.655956274508835,intensity,1.2020383038349267
2.6610248933533174,derivative,1.2071069226794091
2.6610248933533174,intensity,1.2071069226794091
2.6660935121978,derivative,1.2121755415238922
2.6660935121978,intensity,1.2121755415238922
2.6711621310422826,derivative,1.2172441603683744
2.6711621310422826,intensity,1.2172441603683744
2.676230749886765,derivative,1.2223127792128567
2.676230749886765,intensity,1.2223127792128567
2.6812993687312474,derivative,1.2273813980573394
2.6812993687312474,intensity,1.2273813980573394
2.6863679875757303,derivative,1.232450016901822
2.6863679875757303,intensity,1.232450016901822
2.6914366064202127,derivative,1.2375186357463044
2.6914366064202127,intensity,1.2375186357463044
2.696505225264695,derivative,1.242587254590787
2.696505225264695,intensity,1.242587254590787
2.7015738441091774,derivative,1.2476558734352692
2.7015738441091774,intensity,1.2476558734352692
2.7066424629536603,derivative,1.2527244922797522
2.7066424629536603,intensity,1.2527244922797522
2.7117110817981427,derivative,1.2577931111242342
2.7117110817981427,intensity,1.2577931111242342
2.716779700642625,derivative,1.262861729968717
2.716779700642625,intensity,1.262861729968717
2.7218483194871075,derivative,1.267930348813199
2.7218483194871075,intensity,1.267930348813199
2.7269169383315903,derivative,1.272998967657682
2.7269169383315903,intensity,1.272998967657682
2.7319855571760727,derivative,1.2780675865021645
2.7319855571760727,intensity,1.2780675865021645
2.737054176020555,derivative,1.2831362053466469
2.737054176020555,intensity,1.2831362053466469
2.7421227948650375,derivative,1.2882048241911295
2.7421227948650375,intensity,1.2882048241911295
2.7471914137095204,derivative,1.2932734430356123
2.7471914137095204,intensity,1.2932734430356123
2.7522600325540028,derivative,1.2983420618800947
2.7522600325540028,intensity,1.2983420618800947
2.757328651398485,derivative,1.3034106807245767
2.757328651398485,intensity,1.3034106807245767
2.7623972702429676,derivative,1.3084792995690595
2.7623972702429676,intensity,1.3084792995690595
2.7674658890874504,derivative,1.3135479184135421
2.7674658890874504,intensity,1.3135479184135421
2.772534507931933,derivative,1.3186165372580245
2.772534507931933,intensity,1.3186165372580245
2.777603126776415,derivative,1.3236851561025071
2.777603126776415,intensity,1.3236851561025071
2.7826717456208976,derivative,1.3287537749469893
2.7826717456208976,intensity,1.3287537749469893
2.7877403644653804,derivative,1.3338223937914724
2.7877403644653804,intensity,1.3338223937914724
2.792808983309863,derivative,1.3388910126359548
2.792808983309863,intensity,1.3388910126359548
2.7978776021543452,derivative,1.3439596314804372
2.7978776021543452,intensity,1.3439596314804372
2.8029462209988276,derivative,1.3490282503249191
2.8029462209988276,intensity,1.3490282503249191
2.8080148398433105,derivative,1.3540968691694022
2.8080148398433105,intensity,1.3540968691694022
2.813083458687793,derivative,1.3591654880138846
2.813083458687793,intensity,1.3591654880138846
2.8181520775322753,derivative,1.364234106858367
2.8181520775322753,intensity,1.364234106858367
2.8232206963767577,derivative,1.3693027257028496
2.8232206963767577,intensity,1.3693027257028496
2.8282893152212405,derivative,1.3743713445473325
2.8282893152212405,intensity,1.3743713445473325
2.833357934065723,derivative,1.3794399633918148
2.833357934065723,intensity,1.3794399633918148
2.8384265529102053,derivative,1.3845085822362972
2.8384265529102053,intensity,1.3845085822362972
2.8434951717546877,derivative,1.3895772010807796
2.8434951717546877,intensity,1.3895772010807796
2.8485637905991705,derivative,1.3946458199252623
2.8485637905991705,intensity,1.3946458199252623
2.853632409443653,derivative,1.3997144387697447
2.853632409443653,intensity,1.3997144387697447
2.8587010282881353,derivative,1.4047830576142273
2.8587010282881353,intensity,1.4047830576142273
2.8637696471326177,derivative,1.4098516764587095
2.8637696471326177,intensity,1.4098516764587095
2.8688382659771006,derivative,1.4149202953031925
2.8688382659771006,intensity,1.4149202953031925
2.873906884821583,derivative,1.419988914147675
2.873906884821583,intensity,1.419988914147675
2.8789755036660654,derivative,1.4250575329921573
2.8789755036660654,intensity,1.4250575329921573
2.8840441225105478,derivative,1.4301261518366393
2.8840441225105478,intensity,1.4301261518366393
2.8891127413550306,derivative,1.4351947706811226
2.8891127413550306,intensity,1.4351947706811226
2.894181360199513,derivative,1.4402633895256047
2.894181360199513,intensity,1.4402633895256047
2.8992499790439954,derivative,1.4453320083700871
2.8992499790439954,intensity,1.4453320083700871
2.904318597888478,derivative,1.4504006272145697
2.904318597888478,intensity,1.4504006272145697
2.9093872167329606,derivative,1.4554692460590526
2.9093872167329606,intensity,1.4554692460590526
2.914455835577443,derivative,1.460537864903535
2.914455835577443,intensity,1.460537864903535
2.9195244544219254,derivative,1.4656064837480172
2.9195244544219254,intensity,1.4656064837480172
2.924593073266408,derivative,1.4706751025924996
2.924593073266408,intensity,1.4706751025924996
2.9296616921108907,derivative,1.4757437214369824
2.9296616921108907,intensity,1.4757437214369824
2.934730310955373,derivative,1.480812340281465
2.934730310955373,intensity,1.480812340281465
2.9397989297998555,derivative,1.4858809591259474
2.9397989297998555,intensity,1.4858809591259474
2.944867548644338,derivative,1.4909495779704296
2.944867548644338,intensity,1.4909495779704296
2.9499361674888207,derivative,1.4960181968149127
2.9499361674888207,intensity,1.4960181968149127
2.955004786333303,derivative,1.5010868156593948
2.955004786333303,intensity,1.5010868156593948
2.9600734051777855,derivative,1.5061554345038775
2.9600734051777855,intensity,1.5061554345038775
2.965142024022268,derivative,1.5112240533483594
2.965142024022268,intensity,1.5112240533483594
2.9702106428667507,derivative,1.5162926721928427
2.9702106428667507,intensity,1.5162926721928427
2.975279261711233,derivative,1.5213612910373249
2.975279261711233,intensity,1.5213612910373249
2.9803478805557155,derivative,1.5264299098818073
2.9803478805557155,intensity,1.5264299098818073
2.985416499400198,derivative,1.5314985287262897
2.985416499400198,intensity,1.5314985287262897
2.9904851182446808,derivative,1.5365671475707727
2.9904851182446808,intensity,1.5365671475707727
2.995553737089163,derivative,1.5416357664152551
2.995553737089163,intensity,1.5416357664152551
3.0006223559336456,derivative,1.546704385259737
3.0006223559336456,intensity,1.546704385259737
3.005690974778128,derivative,1.5517730041042197
3.005690974778128,intensity,1.5517730041042197
3.010759593622611,derivative,1.5568416229487025
3.010759593622611,intensity,1.5568416229487025
3.015828212467093,derivative,1.5619102417931852
3.015828212467093,intensity,1.5619102417931852
3.0208968313115756,derivative,1.5669788606376676
3.0208968313115756,intensity,1.5669788606376676
3.025965450156058,derivative,1.5720474794821497
3.025965450156058,intensity,1.5720474794821497
3.031034069000541,derivative,1.5771160983266328
3.031034069000541,intensity,1.5771160983266328
3.0361026878450232,derivative,1.5821847171711148
3.0361026878450232,intensity,1.5821847171711148
3.0411713066895056,derivative,1.5872533360155976
3.0411713066895056,intensity,1.5872533360155976
3.046239925533988,derivative,1.5923219548600795
3.046239925533988,intensity,1.5923219548600795
3.051308544378471,derivative,1.5973905737045628
3.051308544378471,intensity,1.5973905737045628
3.0563771632229533,derivative,1.602459192549045
3.0563771632229533,intensity,1.602459192549045
3.0614457820674357,derivative,1.6075278113935276
3.0614457820674357,intensity,1.6075278113935276
3.066514400911918,derivative,1.61259643023801
3.066514400911918,intensity,1.61259643023801
3.071583019756401,derivative,1.6176650490824924
3.071583019756401,intensity,1.6176650490824924
3.0766516386008833,derivative,1.6227336679269753
3.0766516386008833,intensity,1.6227336679269753
3.0817202574453657,derivative,1.6278022867714572
3.0817202574453657,intensity,1.6278022867714572
3.086788876289848,derivative,1.63287090561594
3.086788876289848,intensity,1.63287090561594
3.091857495134331,derivative,1.6379395244604227
3.091857495134331,intensity,1.6379395244604227
3.0969261139788133,derivative,1.6430081433049053
3.0969261139788133,intensity,1.6430081433049053
3.1019947328232957,derivative,1.6480767621493877
3.1019947328232957,intensity,1.6480767621493877
3.107063351667778,derivative,1.65314538099387
3.107063351667778,intensity,1.65314538099387
3.112131970512261,derivative,1.6582139998383525
3.112131970512261,intensity,1.6582139998383525
3.1172005893567434,derivative,1.663282618682835
3.1172005893567434,intensity,1.663282618682835
3.1222692082012258,derivative,1.6683512375273177
3.1222692082012258,intensity,1.6683512375273177
3.127337827045708,derivative,1.6734198563717997
3.127337827045708,intensity,1.6734198563717997
3.132406445890191,derivative,1.678488475216283
3.132406445890191,intensity,1.678488475216283
3.1374750647346734,derivative,1.6835570940607651
3.1374750647346734,intensity,1.6835570940607651
3.142543683579156,derivative,1.6886257129052478
3.142543683579156,intensity,1.6886257129052478
3.147612302423638,derivative,1.69369433174973
3.147612302423638,intensity,1.69369433174973
3.152680921268121,derivative,1.6987629505942126
3.152680921268121,intensity,1.6987629505942126
3.1577495401126034,derivative,1.7038315694386954
3.1577495401126034,intensity,1.7038315694386954
3.162818158957086,derivative,1.7089001882831774
3.162818158957086,intensity,1.7089001882831774
3.1678867778015682,derivative,1.7139688071276602
3.1678867778015682,intensity,1.7139688071276602
3.172955396646051,derivative,1.7190374259721428
3.172955396646051,intensity,1.7190374259721428
3.1780240154905335,derivative,1.7241060448166254
3.1780240154905335,intensity,1.7241060448166254
3.183092634335016,derivative,1.7291746636611074
3.183092634335016,intensity,1.7291746636611074
3.1881612531794983,derivative,1.7342432825055898
3.1881612531794983,intensity,1.7342432825055898
3.193229872023981,derivative,1.7393119013500726
3.193229872023981,intensity,1.7393119013500726
3.1982984908684635,derivative,1.744380520194555
3.1982984908684635,intensity,1.744380520194555
3.203367109712946,derivative,1.7494491390390379
3.203367109712946,intensity,1.7494491390390379
3.2084357285574283,derivative,1.7545177578835198
3.2084357285574283,intensity,1.7545177578835198
3.213504347401911,derivative,1.759586376728003
3.213504347401911,intensity,1.759586376728003
3.2185729662463936,derivative,1.764654995572485
3.2185729662463936,intensity,1.764654995572485
3.223641585090876,derivative,1.7697236144169675
3.223641585090876,intensity,1.7697236144169675
3.2287102039353583,derivative,1.77479223326145
3.2287102039353583,intensity,1.77479223326145
3.233778822779841,derivative,1.7798608521059331
3.233778822779841,intensity,1.7798608521059331
3.2388474416243236,derivative,1.7849294709504155
3.2388474416243236,intensity,1.7849294709504155
3.243916060468806,derivative,1.7899980897948975
3.243916060468806,intensity,1.7899980897948975
3.248984679313289,derivative,1.7950667086393808
3.248984679313289,intensity,1.7950667086393808
3.2540532981577712,derivative,1.8001353274838627
3.2540532981577712,intensity,1.8001353274838627
3.2591219170022536,derivative,1.8052039463283454
3.2591219170022536,intensity,1.8052039463283454
3.264190535846736,derivative,1.8102725651728275
3.264190535846736,intensity,1.8102725651728275
3.269259154691219,derivative,1.8153411840173108
3.269259154691219,intensity,1.8153411840173108
3.2743277735357013,derivative,1.8204098028617928
3.2743277735357013,intensity,1.8204098028617928
3.2793963923801837,derivative,1.8254784217062754
3.2793963923801837,intensity,1.8254784217062754
3.284465011224666,derivative,1.830547040550758
3.284465011224666,intensity,1.830547040550758
3.289533630069149,derivative,1.8356156593952404
3.289533630069149,intensity,1.8356156593952404
3.2946022489136313,derivative,1.840684278239723
3.2946022489136313,intensity,1.840684278239723
3.2996708677581137,derivative,1.8457528970842052
3.2996708677581137,intensity,1.8457528970842052
3.304739486602596,derivative,1.8508215159286878
3.304739486602596,intensity,1.8508215159286878
3.309808105447079,derivative,1.8558901347731704
3.309808105447079,intensity,1.8558901347731704
3.3148767242915613,derivative,1.860958753617653
3.3148767242915613,intensity,1.860958753617653
3.3199453431360437,derivative,1.8660273724621357
3.3199453431360437,intensity,1.8660273724621357
3.325013961980526,derivative,1.8710959913066176
3.325013961980526,intensity,1.8710959913066176
3.330082580825009,derivative,1.8761646101511007
3.330082580825009,intensity,1.8761646101511007
3.3351511996694914,derivative,1.8812332289955829
3.3351511996694914,intensity,1.8812332289955829
3.3402198185139738,derivative,1.8863018478400655
3.3402198185139738,intensity,1.8863018478400655
3.345288437358456,derivative,1.8913704666845477
3.345288437358456,intensity,1.8913704666845477
3.350357056202939,derivative,1.8964390855290307
3.350357056202939,intensity,1.8964390855290307
3.3554256750474214,derivative,1.901507704373513
3.3554256750474214,intensity,1.901507704373513
3.360494293891904,derivative,1.9065763232179955
3.360494293891904,intensity,1.9065763232179955
3.365562912736386,derivative,1.9116449420624781
3.365562912736386,intensity,1.9116449420624781
3.370631531580869,derivative,1.9167135609069605
3.370631531580869,intensity,1.9167135609069605
3.3757001504253514,derivative,1.9217821797514432
3.3757001504253514,intensity,1.9217821797514432
3.380768769269834,derivative,1.9268507985959253
3.380768769269834,intensity,1.9268507985959253
3.3858373881143162,derivative,1.931919417440408
3.3858373881143162,intensity,1.931919417440408
3.390906006958799,derivative,1.9369880362848906
3.390906006958799,intensity,1.9369880362848906
3.3959746258032815,derivative,1.9420566551293732
3.3959746258032815,intensity,1.9420566551293732
3.401043244647764,derivative,1.9471252739738558
3.401043244647764,intensity,1.9471252739738558
3.4061118634922463,derivative,1.952193892818338
3.4061118634922463,intensity,1.952193892818338
3.411180482336729,derivative,1.9572625116628208
3.411180482336729,intensity,1.9572625116628208
3.4162491011812115,derivative,1.962331130507303
3.4162491011812115,intensity,1.962331130507303
3.421317720025694,derivative,1.9673997493517856
3.421317720025694,intensity,1.9673997493517856
3.4263863388701763,derivative,1.9724683681962678
3.4263863388701763,intensity,1.9724683681962678
3.431454957714659,derivative,1.9775369870407509
3.431454957714659,intensity,1.9775369870407509
3.4365235765591415,derivative,1.982605605885233
3.4365235765591415,intensity,1.982605605885233
3.441592195403624,derivative,1.9876742247297157
3.441592195403624,intensity,1.9876742247297157
3.4466608142481063,derivative,1.9927428435741983
3.4466608142481063,intensity,1.9927428435741983
3.451729433092589,derivative,1.997811462418681
3.451729433092589,intensity,1.997811462418681
3.4567980519370716,derivative,2.0028800812631635
3.4567980519370716,intensity,2.0028800812631635
3.461866670781554,derivative,2.0079487001076455
3.461866670781554,intensity,2.0079487001076455
3.4669352896260364,derivative,2.013017318952128
3.4669352896260364,intensity,2.013017318952128
3.472003908470519,derivative,2.0180859377966107
3.472003908470519,intensity,2.0180859377966107
3.4770725273150016,derivative,2.0231545566410936
3.4770725273150016,intensity,2.0231545566410936
3.482141146159484,derivative,2.028223175485576
3.482141146159484,intensity,2.028223175485576
3.4872097650039664,derivative,2.0332917943300584
3.4872097650039664,intensity,2.0332917943300584
3.4922783838484492,derivative,2.0383604131745408
3.4922783838484492,intensity,2.0383604131745408
3.4973470026929316,derivative,2.043429032019023
3.4973470026929316,intensity,2.043429032019023
3.502415621537414,derivative,2.0484976508635055
3.502415621537414,intensity,2.0484976508635055
3.5074842403818964,derivative,2.053566269707988
3.5074842403818964,intensity,2.053566269707988
3.5125528592263793,derivative,2.0586348885524712
3.5125528592263793,intensity,2.0586348885524712
3.5176214780708617,derivative,2.063703507396953
3.5176214780708617,intensity,2.063703507396953
3.522690096915344,derivative,2.068772126241436
3.522690096915344,intensity,2.068772126241436
3.5277587157598265,derivative,2.0738407450859184
3.5277587157598265,intensity,2.0738407450859184
3.5328273346043093,derivative,2.078909363930401
3.5328273346043093,intensity,2.078909363930401
3.5378959534487917,derivative,2.0839779827748837
3.5378959534487917,intensity,2.0839779827748837
3.542964572293274,derivative,2.0890466016193656
3.542964572293274,intensity,2.0890466016193656
3.5480331911377565,derivative,2.0941152204638485
3.5480331911377565,intensity,2.0941152204638485
3.5531018099822393,derivative,2.0991838393083313
3.5531018099822393,intensity,2.0991838393083313
3.5581704288267217,derivative,2.1042524581528137
3.5581704288267217,intensity,2.1042524581528137
3.563239047671204,derivative,2.109321076997296
3.563239047671204,intensity,2.109321076997296
3.5683076665156865,derivative,2.114389695841778
3.5683076665156865,intensity,2.114389695841778
3.5733762853601694,derivative,2.119458314686261
3.5733762853601694,intensity,2.119458314686261
3.5784449042046518,derivative,2.1245269335307433
3.5784449042046518,intensity,2.1245269335307433
3.583513523049134,derivative,2.1295955523752257
3.583513523049134,intensity,2.1295955523752257
3.5885821418936166,derivative,2.134664171219708
3.5885821418936166,intensity,2.134664171219708
3.5936507607380994,derivative,2.1397327900641914
3.5936507607380994,intensity,2.1397327900641914
3.598719379582582,derivative,2.1448014089086733
3.598719379582582,intensity,2.1448014089086733
3.603787998427064,derivative,2.149870027753156
3.603787998427064,intensity,2.149870027753156
3.6088566172715466,derivative,2.154938646597638
3.6088566172715466,intensity,2.154938646597638
3.6139252361160294,derivative,2.160007265442121
3.6139252361160294,intensity,2.160007265442121
3.618993854960512,derivative,2.165075884286604
3.618993854960512,intensity,2.165075884286604
3.6240624738049942,derivative,2.1701445031310858
3.6240624738049942,intensity,2.1701445031310858
3.6291310926494766,derivative,2.1752131219755686
3.6291310926494766,intensity,2.1752131219755686
3.6341997114939595,derivative,2.1802817408200514
3.6341997114939595,intensity,2.1802817408200514
3.639268330338442,derivative,2.185350359664534
3.639268330338442,intensity,2.185350359664534
3.6443369491829243,derivative,2.190418978509016
3.6443369491829243,intensity,2.190418978509016
3.6494055680274067,derivative,2.195487597353498
3.6494055680274067,intensity,2.195487597353498
3.6544741868718895,derivative,2.200556216197981
3.6544741868718895,intensity,2.200556216197981
3.659542805716372,derivative,2.2056248350424634
3.659542805716372,intensity,2.2056248350424634
3.6646114245608543,derivative,2.210693453886946
3.6646114245608543,intensity,2.210693453886946
3.6696800434053367,derivative,2.2157620727314282
3.6696800434053367,intensity,2.2157620727314282
3.6747486622498196,derivative,2.2208306915759115
3.6747486622498196,intensity,2.2208306915759115
3.679817281094302,derivative,2.2258993104203935
3.679817281094302,intensity,2.2258993104203935
3.6848858999387843,derivative,2.230967929264876
3.6848858999387843,intensity,2.230967929264876
3.6899545187832667,derivative,2.2360365481093583
3.6899545187832667,intensity,2.2360365481093583
3.6950231376277496,derivative,2.241105166953841
3.6950231376277496,intensity,2.241105166953841
3.700091756472232,derivative,2.246173785798324
3.700091756472232,intensity,2.246173785798324
3.7051603753167144,derivative,2.251242404642806
3.7051603753167144,intensity,2.251242404642806
3.710228994161197,derivative,2.2563110234872887
3.710228994161197,intensity,2.2563110234872887
3.7152976130056796,derivative,2.2613796423317707
3.7152976130056796,intensity,2.2613796423317707
3.720366231850162,derivative,2.2664482611762535
3.720366231850162,intensity,2.2664482611762535
3.7254348506946444,derivative,2.271516880020736
3.7254348506946444,intensity,2.271516880020736
3.730503469539127,derivative,2.2765854988652183
3.730503469539127,intensity,2.2765854988652183
3.7355720883836097,derivative,2.281654117709701
3.7355720883836097,intensity,2.281654117709701
3.740640707228092,derivative,2.2867227365541836
3.740640707228092,intensity,2.2867227365541836
3.7457093260725745,derivative,2.291791355398666
3.7457093260725745,intensity,2.291791355398666
3.750777944917057,derivative,2.2968599742431484
3.750777944917057,intensity,2.2968599742431484
3.7558465637615397,derivative,2.301928593087631
3.7558465637615397,intensity,2.301928593087631
3.760915182606022,derivative,2.3069972119321136
3.760915182606022,intensity,2.3069972119321136
3.7659838014505045,derivative,2.312065830776596
3.7659838014505045,intensity,2.312065830776596
3.771052420294987,derivative,2.3171344496210784
3.771052420294987,intensity,2.3171344496210784
3.7761210391394697,derivative,2.3222030684655612
3.7761210391394697,intensity,2.3222030684655612
3.781189657983952,derivative,2.327271687310044
3.781189657983952,intensity,2.327271687310044
3.7862582768284345,derivative,2.332340306154526
3.7862582768284345,intensity,2.332340306154526
3.791326895672917,derivative,2.337408924999009
3.791326895672917,intensity,2.337408924999009
3.7963955145173998,derivative,2.3424775438434913
3.7963955145173998,intensity,2.3424775438434913
3.801464133361882,derivative,2.3475461626879737
3.801464133361882,intensity,2.3475461626879737
3.8065327522063646,derivative,2.352614781532456
3.8065327522063646,intensity,2.352614781532456
3.811601371050847,derivative,2.3576834003769385
3.811601371050847,intensity,2.3576834003769385
3.81666998989533,derivative,2.3627520192214213
3.81666998989533,intensity,2.3627520192214213
3.821738608739812,derivative,2.3678206380659037
3.821738608739812,intensity,2.3678206380659037
3.8268072275842946,derivative,2.372889256910386
3.8268072275842946,intensity,2.372889256910386
3.831875846428777,derivative,2.3779578757548685
3.831875846428777,intensity,2.3779578757548685
3.83694446527326,derivative,2.3830264945993513
3.83694446527326,intensity,2.3830264945993513
3.8420130841177422,derivative,2.3880951134438337
3.8420130841177422,intensity,2.3880951134438337
3.8470817029622246,derivative,2.393163732288316
3.8470817029622246,intensity,2.393163732288316
3.852150321806707,derivative,2.3982323511327985
3.852150321806707,intensity,2.3982323511327985
3.85721894065119,derivative,2.4033009699772814
3.85721894065119,intensity,2.4033009699772814
3.8622875594956723,derivative,2.408369588821764
3.8622875594956723,intensity,2.408369588821764
3.8673561783401547,derivative,2.413438207666246
3.8673561783401547,intensity,2.413438207666246
3.872424797184637,derivative,2.4185068265107286
3.872424797184637,intensity,2.4185068265107286
3.87749341602912,derivative,2.4235754453552114
3.87749341602912,intensity,2.4235754453552114
3.8825620348736023,derivative,2.428644064199694
3.8825620348736023,intensity,2.428644064199694
3.8876306537180847,derivative,2.4337126830441758
3.8876306537180847,intensity,2.4337126830441758
3.8926992725625675,derivative,2.438781301888659
3.8926992725625675,intensity,2.438781301888659
3.89776789140705,derivative,2.4438499207331414
3.89776789140705,intensity,2.4438499207331414
3.9028365102515323,derivative,2.448918539577624
3.9028365102515323,intensity,2.448918539577624
3.9079051290960147,derivative,2.4539871584221062
3.9079051290960147,intensity,2.4539871584221062
3.9129737479404976,derivative,2.459055777266589
3.9129737479404976,intensity,2.459055777266589
3.91804236678498,derivative,2.4641243961110715
3.91804236678498,intensity,2.4641243961110715
3.9231109856294624,derivative,2.469193014955554
3.9231109856294624,intensity,2.469193014955554
3.9281796044739448,derivative,2.4742616338000363
3.9281796044739448,intensity,2.4742616338000363
3.9332482233184276,derivative,2.479330252644519
3.9332482233184276,intensity,2.479330252644519
3.93831684216291,derivative,2.4843988714890015
3.93831684216291,intensity,2.4843988714890015
3.9433854610073924,derivative,2.4894674903334844
3.9433854610073924,intensity,2.4894674903334844
3.948454079851875,derivative,2.4945361091779663
3.948454079851875,intensity,2.4945361091779663
3.9535226986963576,derivative,2.499604728022449
3.9535226986963576,intensity,2.499604728022449
3.95859131754084,derivative,2.5046733468669315
3.95859131754084,intensity,2.5046733468669315
3.9636599363853224,derivative,2.509741965711414
3.9636599363853224,intensity,2.509741965711414
3.968728555229805,derivative,2.5148105845558963
3.968728555229805,intensity,2.5148105845558963
3.9737971740742877,derivative,2.519879203400379
3.9737971740742877,intensity,2.519879203400379
3.97886579291877,derivative,2.5249478222448616
3.97886579291877,intensity,2.5249478222448616
3.9839344117632525,derivative,2.530016441089344
3.9839344117632525,intensity,2.530016441089344
3.989003030607735,derivative,2.535085059933827
3.989003030607735,intensity,2.535085059933827
3.9940716494522177,derivative,2.540153678778309
3.9940716494522177,intensity,2.540153678778309
3.9991402682967,derivative,2.5452222976227916
3.9991402682967,intensity,2.5452222976227916
4.004208887141183,derivative,2.5502909164672745
4.004208887141183,intensity,2.5502909164672745
4.009277505985665,derivative,2.5553595353117564
4.009277505985665,intensity,2.5553595353117564
4.014346124830148,derivative,2.5604281541562393
4.014346124830148,intensity,2.5604281541562393
4.01941474367463,derivative,2.565496773000721
4.01941474367463,intensity,2.565496773000721
4.0244833625191125,derivative,2.5705653918452045
4.0244833625191125,intensity,2.5705653918452045
4.029551981363595,derivative,2.575634010689687
4.029551981363595,intensity,2.575634010689687
4.034620600208077,derivative,2.580702629534169
4.034620600208077,intensity,2.580702629534169
4.03968921905256,derivative,2.5857712483786517
4.03968921905256,intensity,2.5857712483786517
4.044757837897043,derivative,2.590839867223135
4.044757837897043,intensity,2.590839867223135
4.049826456741525,derivative,2.5959084860676165
4.049826456741525,intensity,2.5959084860676165
4.054895075586008,derivative,2.6009771049120993
4.054895075586008,intensity,2.6009771049120993
4.05996369443049,derivative,2.6060457237565813
4.05996369443049,intensity,2.6060457237565813
4.065032313274973,derivative,2.611114342601064
4.065032313274973,intensity,2.611114342601064
4.0701009321194555,derivative,2.616182961445547
4.0701009321194555,intensity,2.616182961445547
4.075169550963937,derivative,2.621251580290029
4.075169550963937,intensity,2.621251580290029
4.08023816980842,derivative,2.6263201991345118
4.08023816980842,intensity,2.6263201991345118
4.085306788652903,derivative,2.6313888179789946
4.085306788652903,intensity,2.6313888179789946
4.090375407497385,derivative,2.6364574368234766
4.090375407497385,intensity,2.6364574368234766
4.095444026341868,derivative,2.6415260556679594
4.095444026341868,intensity,2.6415260556679594
4.10051264518635,derivative,2.6465946745124413
4.10051264518635,intensity,2.6465946745124413
4.105581264030833,derivative,2.651663293356924
4.105581264030833,intensity,2.651663293356924
4.1106498828753155,derivative,2.656731912201407
4.1106498828753155,intensity,2.656731912201407
4.1157185017197975,derivative,2.661800531045889
4.1157185017197975,intensity,2.661800531045889
4.12078712056428,derivative,2.666869149890372
4.12078712056428,intensity,2.666869149890372
4.125855739408763,derivative,2.671937768734855
4.125855739408763,intensity,2.671937768734855
4.130924358253245,derivative,2.6770063875793366
4.130924358253245,intensity,2.6770063875793366
4.135992977097728,derivative,2.68207500642382
4.135992977097728,intensity,2.68207500642382
4.14106159594221,derivative,2.687143625268302
4.14106159594221,intensity,2.687143625268302
4.146130214786693,derivative,2.6922122441127843
4.146130214786693,intensity,2.6922122441127843
4.151198833631176,derivative,2.697280862957267
4.151198833631176,intensity,2.697280862957267
4.1562674524756575,derivative,2.702349481801749
4.1562674524756575,intensity,2.702349481801749
4.16133607132014,derivative,2.7074181006462323
4.16133607132014,intensity,2.7074181006462323
4.166404690164623,derivative,2.7124867194907147
4.166404690164623,intensity,2.7124867194907147
4.171473309009105,derivative,2.7175553383351967
4.171473309009105,intensity,2.7175553383351967
4.176541927853588,derivative,2.7226239571796795
4.176541927853588,intensity,2.7226239571796795
4.18161054669807,derivative,2.7276925760241615
4.18161054669807,intensity,2.7276925760241615
4.186679165542553,derivative,2.7327611948686443
4.186679165542553,intensity,2.7327611948686443
4.191747784387036,derivative,2.737829813713127
4.191747784387036,intensity,2.737829813713127
4.196816403231518,derivative,2.742898432557609
4.196816403231518,intensity,2.742898432557609
4.2018850220760005,derivative,2.747967051402092
4.2018850220760005,intensity,2.747967051402092
4.206953640920483,derivative,2.7530356702465753
4.206953640920483,intensity,2.7530356702465753
4.212022259764965,derivative,2.7581042890910568
4.212022259764965,intensity,2.7581042890910568
4.217090878609448,derivative,2.7631729079355396
4.217090878609448,intensity,2.7631729079355396
4.22215949745393,derivative,2.768241526780022
4.22215949745393,intensity,2.768241526780022
4.227228116298413,derivative,2.7733101456245044
4.227228116298413,intensity,2.7733101456245044
4.232296735142896,derivative,2.7783787644689872
4.232296735142896,intensity,2.7783787644689872
4.237365353987378,derivative,2.783447383313469
4.237365353987378,intensity,2.783447383313469
4.2424339728318605,derivative,2.7885160021579525
4.2424339728318605,intensity,2.7885160021579525
4.247502591676343,derivative,2.793584621002435
4.247502591676343,intensity,2.793584621002435
4.252571210520825,derivative,2.798653239846917
4.252571210520825,intensity,2.798653239846917
4.257639829365308,derivative,2.8037218586913992
4.257639829365308,intensity,2.8037218586913992
4.26270844820979,derivative,2.8087904775358816
4.26270844820979,intensity,2.8087904775358816
4.267777067054273,derivative,2.8138590963803645
4.267777067054273,intensity,2.8138590963803645
4.272845685898756,derivative,2.8189277152248473
4.272845685898756,intensity,2.8189277152248473
4.277914304743238,derivative,2.8239963340693293
4.277914304743238,intensity,2.8239963340693293
4.282982923587721,derivative,2.829064952913812
4.282982923587721,intensity,2.829064952913812
4.288051542432203,derivative,2.834133571758295
4.288051542432203,intensity,2.834133571758295
4.293120161276685,derivative,2.839202190602777
4.293120161276685,intensity,2.839202190602777
4.298188780121168,derivative,2.8442708094472597
4.298188780121168,intensity,2.8442708094472597
4.30325739896565,derivative,2.849339428291742
4.30325739896565,intensity,2.849339428291742
4.308326017810133,derivative,2.8544080471362245
4.308326017810133,intensity,2.8544080471362245
4.313394636654616,derivative,2.8594766659807074
4.313394636654616,intensity,2.8594766659807074
4.318463255499098,derivative,2.8645452848251893
4.318463255499098,intensity,2.8645452848251893
4.323531874343581,derivative,2.8696139036696726
4.323531874343581,intensity,2.8696139036696726
4.3286004931880635,derivative,2.874682522514155
4.3286004931880635,intensity,2.874682522514155
4.3336691120325455,derivative,2.8797511413586374
4.3336691120325455,intensity,2.8797511413586374
4.338737730877028,derivative,2.8848197602031194
4.338737730877028,intensity,2.8848197602031194
4.34380634972151,derivative,2.8898883790476018
4.34380634972151,intensity,2.8898883790476018
4.348874968565993,derivative,2.8949569978920846
4.348874968565993,intensity,2.8949569978920846
4.353943587410476,derivative,2.9000256167365674
4.353943587410476,intensity,2.9000256167365674
4.359012206254958,derivative,2.9050942355810494
4.359012206254958,intensity,2.9050942355810494
4.364080825099441,derivative,2.9101628544255322
4.364080825099441,intensity,2.9101628544255322
4.369149443943924,derivative,2.915231473270015
4.369149443943924,intensity,2.915231473270015
4.3742180627884055,derivative,2.920300092114497
4.3742180627884055,intensity,2.920300092114497
4.379286681632888,derivative,2.92536871095898
4.379286681632888,intensity,2.92536871095898
4.38435530047737,derivative,2.9304373298034623
4.38435530047737,intensity,2.9304373298034623
4.389423919321853,derivative,2.9355059486479447
4.389423919321853,intensity,2.9355059486479447
4.394492538166336,derivative,2.9405745674924275
4.394492538166336,intensity,2.9405745674924275
4.399561157010818,derivative,2.9456431863369095
4.399561157010818,intensity,2.9456431863369095
4.404629775855301,derivative,2.9507118051813928
4.404629775855301,intensity,2.9507118051813928
4.409698394699784,derivative,2.9557804240258747
4.409698394699784,intensity,2.9557804240258747
4.414767013544266,derivative,2.9608490428703576
4.414767013544266,intensity,2.9608490428703576
4.419835632388748,derivative,2.9659176617148395
4.419835632388748,intensity,2.9659176617148395
4.42490425123323,derivative,2.970986280559322
4.42490425123323,intensity,2.970986280559322
4.429972870077713,derivative,2.976054899403805
4.429972870077713,intensity,2.976054899403805
4.435041488922196,derivative,2.981123518248288
4.435041488922196,intensity,2.981123518248288
4.440110107766678,derivative,2.98619213709277
4.440110107766678,intensity,2.98619213709277
4.445178726611161,derivative,2.9912607559372524
4.445178726611161,intensity,2.9912607559372524
4.450247345455644,derivative,2.996329374781735
4.450247345455644,intensity,2.996329374781735
4.455315964300126,derivative,3.001397993626217
4.455315964300126,intensity,3.001397993626217
4.4603845831446085,derivative,3.0064666124707
4.4603845831446085,intensity,3.0064666124707
4.4654532019890905,derivative,3.011535231315182
4.4654532019890905,intensity,3.011535231315182
4.470521820833573,derivative,3.0166038501596644
4.470521820833573,intensity,3.0166038501596644
4.475590439678056,derivative,3.0216724690041477
4.475590439678056,intensity,3.0216724690041477
4.480659058522538,derivative,3.026741087848629
4.480659058522538,intensity,3.026741087848629
4.485727677367021,derivative,3.031809706693113
4.485727677367021,intensity,3.031809706693113
4.490796296211504,derivative,3.036878325537595
4.490796296211504,intensity,3.036878325537595
4.495864915055986,derivative,3.0419469443820777
4.495864915055986,intensity,3.0419469443820777
4.500933533900469,derivative,3.0470155632265596
4.500933533900469,intensity,3.0470155632265596
4.5060021527449505,derivative,3.0520841820710416
4.5060021527449505,intensity,3.0520841820710416
4.511070771589433,derivative,3.0571528009155253
4.511070771589433,intensity,3.0571528009155253
4.516139390433916,derivative,3.062221419760008
4.516139390433916,intensity,3.062221419760008
4.521208009278398,derivative,3.06729003860449
4.521208009278398,intensity,3.06729003860449
4.526276628122881,derivative,3.0723586574489725
4.526276628122881,intensity,3.0723586574489725
4.531345246967364,derivative,3.0774272762934554
4.531345246967364,intensity,3.0774272762934554
4.536413865811846,derivative,3.082495895137937
4.536413865811846,intensity,3.082495895137937
4.541482484656329,derivative,3.0875645139824197
4.541482484656329,intensity,3.0875645139824197
4.5465511035008115,derivative,3.0926331328269034
4.5465511035008115,intensity,3.0926331328269034
4.551619722345293,derivative,3.097701751671385
4.551619722345293,intensity,3.097701751671385
4.556688341189776,derivative,3.102770370515868
4.556688341189776,intensity,3.102770370515868
4.561756960034258,derivative,3.1078389893603493
4.561756960034258,intensity,3.1078389893603493
4.566825578878741,derivative,3.112907608204833
4.566825578878741,intensity,3.112907608204833
4.571894197723224,derivative,3.117976227049315
4.571894197723224,intensity,3.117976227049315
4.576962816567706,derivative,3.123044845893797
4.576962816567706,intensity,3.123044845893797
4.582031435412189,derivative,3.1281134647382802
4.582031435412189,intensity,3.1281134647382802
4.5871000542566716,derivative,3.1331820835827635
4.5871000542566716,intensity,3.1331820835827635
4.5921686731011535,derivative,3.1382507024272455
4.5921686731011535,intensity,3.1382507024272455
4.597237291945636,derivative,3.143319321271728
4.597237291945636,intensity,3.143319321271728
4.602305910790118,derivative,3.14838794011621
4.602305910790118,intensity,3.14838794011621
4.607374529634601,derivative,3.153456558960692
4.607374529634601,intensity,3.153456558960692
4.612443148479084,derivative,3.158525177805175
4.612443148479084,intensity,3.158525177805175
4.617511767323566,derivative,3.1635937966496575
4.617511767323566,intensity,3.1635937966496575
4.622580386168049,derivative,3.1686624154941403
4.622580386168049,intensity,3.1686624154941403
4.627649005012532,derivative,3.173731034338623
4.627649005012532,intensity,3.173731034338623
4.632717623857014,derivative,3.1787996531831046
4.632717623857014,intensity,3.1787996531831046
4.637786242701496,derivative,3.1838682720275884
4.637786242701496,intensity,3.1838682720275884
4.642854861545978,derivative,3.18893689087207
4.642854861545978,intensity,3.18893689087207
4.647923480390461,derivative,3.1940055097165523
4.647923480390461,intensity,3.1940055097165523
4.652992099234944,derivative,3.1990741285610356
4.652992099234944,intensity,3.1990741285610356
4.658060718079426,derivative,3.2041427474055175
4.658060718079426,intensity,3.2041427474055175
4.663129336923909,derivative,3.20921136625
4.663129336923909,intensity,3.20921136625
4.668197955768392,derivative,3.2142799850944836
4.668197955768392,intensity,3.2142799850944836
4.673266574612874,derivative,3.219348603938965
4.673266574612874,intensity,3.219348603938965
4.6783351934573565,derivative,3.2244172227834476
4.6783351934573565,intensity,3.2244172227834476
4.683403812301838,derivative,3.22948584162793
4.683403812301838,intensity,3.22948584162793
4.688472431146321,derivative,3.234554460472413
4.688472431146321,intensity,3.234554460472413
4.693541049990804,derivative,3.239623079316895
4.693541049990804,intensity,3.239623079316895
4.698609668835286,derivative,3.244691698161377
4.698609668835286,intensity,3.244691698161377
4.703678287679769,derivative,3.24976031700586
4.703678287679769,intensity,3.24976031700586
4.708746906524252,derivative,3.2548289358503437
4.708746906524252,intensity,3.2548289358503437
4.713815525368734,derivative,3.2598975546948252
4.713815525368734,intensity,3.2598975546948252
4.718884144213217,derivative,3.264966173539308
4.718884144213217,intensity,3.264966173539308
4.7239527630576985,derivative,3.2700347923837896
4.7239527630576985,intensity,3.2700347923837896
4.729021381902181,derivative,3.275103411228273
4.729021381902181,intensity,3.275103411228273
4.734090000746664,derivative,3.2801720300727553
4.734090000746664,intensity,3.2801720300727553
4.739158619591146,derivative,3.285240648917237
4.739158619591146,intensity,3.285240648917237
4.744227238435629,derivative,3.2903092677617205
4.744227238435629,intensity,3.2903092677617205
4.749295857280112,derivative,3.295377886606203
4.749295857280112,intensity,3.295377886606203
4.754364476124594,derivative,3.300446505450685
4.754364476124594,intensity,3.300446505450685
4.759433094969077,derivative,3.305515124295168
4.759433094969077,intensity,3.305515124295168
4.764501713813559,derivative,3.3105837431396505
4.764501713813559,intensity,3.3105837431396505
4.769570332658041,derivative,3.3156523619841325
4.769570332658041,intensity,3.3156523619841325
4.774638951502524,derivative,3.3207209808286158
4.774638951502524,intensity,3.3207209808286158
4.779707570347006,derivative,3.3257895996730977
4.779707570347006,intensity,3.3257895996730977
4.784776189191489,derivative,3.3308582185175806
4.784776189191489,intensity,3.3308582185175806
4.789844808035972,derivative,3.3359268373620634
4.789844808035972,intensity,3.3359268373620634
4.794913426880454,derivative,3.340995456206545
4.794913426880454,intensity,3.340995456206545
4.799982045724937,derivative,3.3460640750510278
4.799982045724937,intensity,3.3460640750510278
4.805050664569419,derivative,3.35113269389551
4.805050664569419,intensity,3.35113269389551
4.8101192834139015,derivative,3.3562013127399934
4.8101192834139015,intensity,3.3562013127399934
4.815187902258384,derivative,3.361269931584476
4.815187902258384,intensity,3.361269931584476
4.820256521102866,derivative,3.366338550428958
4.820256521102866,intensity,3.366338550428958
4.825325139947349,derivative,3.37140716927344
4.825325139947349,intensity,3.37140716927344
4.830393758791832,derivative,3.3764757881179235
4.830393758791832,intensity,3.3764757881179235
4.835462377636314,derivative,3.3815444069624054
4.835462377636314,intensity,3.3815444069624054
4.840530996480797,derivative,3.386613025806888
4.840530996480797,intensity,3.386613025806888
4.845599615325279,derivative,3.3916816446513702
4.845599615325279,intensity,3.3916816446513702
4.850668234169762,derivative,3.396750263495853
4.850668234169762,intensity,3.396750263495853
4.855736853014244,derivative,3.4018188823403355
4.855736853014244,intensity,3.4018188823403355
4.860805471858726,derivative,3.4068875011848174
4.860805471858726,intensity,3.4068875011848174
4.865874090703209,derivative,3.411956120029301
4.865874090703209,intensity,3.411956120029301
4.870942709547692,derivative,3.417024738873783
4.870942709547692,intensity,3.417024738873783
4.876011328392174,derivative,3.4220933577182655
4.876011328392174,intensity,3.4220933577182655
4.881079947236657,derivative,3.427161976562748
4.881079947236657,intensity,3.427161976562748
4.886148566081139,derivative,3.43223059540723
4.886148566081139,intensity,3.43223059540723
4.891217184925622,derivative,3.437299214251713
4.891217184925622,intensity,3.437299214251713
4.8962858037701045,derivative,3.4423678330961955
4.8962858037701045,intensity,3.4423678330961955
4.901354422614586,derivative,3.4474364519406775
4.901354422614586,intensity,3.4474364519406775
4.906423041459069,derivative,3.452505070785161
4.906423041459069,intensity,3.452505070785161
4.911491660303552,derivative,3.457573689629644
4.911491660303552,intensity,3.457573689629644
4.916560279148034,derivative,3.462642308474125
4.916560279148034,intensity,3.462642308474125
4.921628897992517,derivative,3.4677109273186084
4.921628897992517,intensity,3.4677109273186084
4.926697516836999,derivative,3.47277954616309
4.926697516836999,intensity,3.47277954616309
4.931766135681482,derivative,3.4778481650075728
4.931766135681482,intensity,3.4778481650075728
4.9368347545259645,derivative,3.482916783852056
4.9368347545259645,intensity,3.482916783852056
4.9419033733704465,derivative,3.487985402696538
4.9419033733704465,intensity,3.487985402696538
4.946971992214929,derivative,3.493054021541021
4.946971992214929,intensity,3.493054021541021
4.952040611059412,derivative,3.4981226403855032
4.952040611059412,intensity,3.4981226403855032
4.957109229903894,derivative,3.503191259229985
4.957109229903894,intensity,3.503191259229985
4.962177848748377,derivative,3.508259878074468
4.962177848748377,intensity,3.508259878074468
4.967246467592859,derivative,3.51332849691895
4.967246467592859,intensity,3.51332849691895
4.972315086437342,derivative,3.5183971157634337
4.972315086437342,intensity,3.5183971157634337
4.977383705281825,derivative,3.523465734607916
4.977383705281825,intensity,3.523465734607916
4.982452324126307,derivative,3.528534353452398
4.982452324126307,intensity,3.528534353452398
4.987520942970789,derivative,3.5336029722968805
4.987520942970789,intensity,3.5336029722968805
4.992589561815272,derivative,3.5386715911413638
4.992589561815272,intensity,3.5386715911413638
4.997658180659754,derivative,3.5437402099858453
4.997658180659754,intensity,3.5437402099858453
5.002726799504237,derivative,3.548808828830328
5.002726799504237,intensity,3.548808828830328
5.007795418348719,derivative,3.5538774476748105
5.007795418348719,intensity,3.5538774476748105
5.012864037193202,derivative,3.5589460665192933
5.012864037193202,intensity,3.5589460665192933
5.017932656037685,derivative,3.5640146853637757
5.017932656037685,intensity,3.5640146853637757
5.023001274882167,derivative,3.5690833042082577
5.023001274882167,intensity,3.5690833042082577
5.0280698937266495,derivative,3.5741519230527414
5.0280698937266495,intensity,3.5741519230527414
5.033138512571132,derivative,3.5792205418972234
5.033138512571132,intensity,3.5792205418972234
5.038207131415614,derivative,3.5842891607417053
5.038207131415614,intensity,3.5842891607417053
5.043275750260097,derivative,3.589357779586188
5.043275750260097,intensity,3.589357779586188
5.048344369104579,derivative,3.59442639843067
5.048344369104579,intensity,3.59442639843067
5.053412987949062,derivative,3.5994950172751534
5.053412987949062,intensity,3.5994950172751534
5.058481606793545,derivative,3.6045636361196367
5.058481606793545,intensity,3.6045636361196367
5.063550225638027,derivative,3.6096322549641187
5.063550225638027,intensity,3.6096322549641187


==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/seg1/energy.csv <==
t,name,value
0.0,energy,3.732986708393205
0.0050686188444825095,energy,3.7256301978172104
0.010137237688965019,energy,3.718299378138207
0.01520585653344753,energy,3.710994249356194
0.020274475377930038,energy,3.7037148114711713
0.025343094222412547,energy,3.69646106448314
0.03041171306689506,energy,3.689233008392099
0.03548033191137757,energy,3.6820306431980487
0.040548950755860076,energy,3.674853968900989
0.045617569600342585,energy,3.6677029855009193
0.050686188444825094,energy,3.6605776929978413
0.0557548072893076,energy,3.6534780913917535
0.06082342613379012,energy,3.646404180682656
0.06589204497827263,energy,3.63935596087055
0.07096066382275514,energy,3.632333431955434
0.07602928266723764,energy,3.625336593937309
0.08109790151172015,energy,3.618365446816174
0.08616652035620266,energy,3.6114199905920303
0.09123513920068517,energy,3.604500225264877
0.09630375804516768,energy,3.5976061508347144
0.10137237688965019,energy,3.590737767301542
0.1064409957341327,energy,3.583895074665361
0.1115096145786152,energy,3.57707807292617
0.11657823342309771,energy,3.5702867620839704
0.12164685226758024,energy,3.563521142138761
0.12671547111206274,energy,3.5567812130905416
0.13178408995654525,energy,3.5500669749393143
0.13685270880102776,energy,3.5433784276850764
0.14192132764551027,energy,3.5367155713278295
0.14698994648999278,energy,3.5300784058675734
0.1520585653344753,energy,3.5234669313043074
0.1571271841789578,energy,3.516881147638033
0.1621958030234403,energy,3.510321054868749
0.1672644218679228,energy,3.503786652996455
0.17233304071240532,energy,3.497277942021152
0.17740165955688783,energy,3.4907949219428396
0.18247027840137034,energy,3.4843375927615177
0.18753889724585285,energy,3.477905954477187
0.19260751609033536,energy,3.4715000070898467
0.19767613493481787,energy,3.465119750599497
0.20274475377930037,energy,3.4587651850061376
0.20781337262378288,energy,3.452436310309769
0.2128819914682654,energy,3.446133126510391
0.2179506103127479,energy,3.439855633608004
0.2230192291572304,energy,3.433603831602608
0.22808784800171292,energy,3.427377720494202
0.23315646684619543,energy,3.4211773002827863
0.23822508569067793,energy,3.415002570968362
0.24329370453516047,energy,3.4088535325509275
0.24836232337964298,energy,3.4027301850304843
0.2534309422241255,energy,3.396632528407032
0.258499561068608,energy,3.3905605626805695
0.2635681799130905,energy,3.384514287851098
0.268636798757573,energy,3.3784937039186174
0.2737054176020555,energy,3.372498810883127
0.27877403644653803,energy,3.366529608744628
0.28384265529102054,energy,3.360586097503119
0.28891127413550305,energy,3.3546682771586007
0.29397989297998556,energy,3.3487761477110736
0.29904851182446807,energy,3.342909709160536
0.3041171306689506,energy,3.33706896150699
0.3091857495134331,energy,3.331253904750435
0.3142543683579156,energy,3.3254645388908695
0.3193229872023981,energy,3.319700863928295
0.3243916060468806,energy,3.3139628798627117
0.3294602248913631,energy,3.3082505866941183
0.3345288437358456,energy,3.302563984422516
0.33959746258032814,energy,3.296903073047904
0.34466608142481064,energy,3.291267852570283
0.34973470026929315,energy,3.2856583229896525
0.35480331911377566,energy,3.280074484306013
0.35987193795825817,energy,3.2745163365193637
0.3649405568027407,energy,3.268983879629705
0.3700091756472232,energy,3.2634771136370366
0.3750777944917057,energy,3.2579960385413598
0.3801464133361882,energy,3.252540654342673
0.3852150321806707,energy,3.2471109610409776
0.3902836510251532,energy,3.241706958636272
0.39535226986963573,energy,3.2363286471285573
0.40042088871411824,energy,3.230976026517833
0.40548950755860075,energy,3.2256490968040996
0.41055812640308326,energy,3.220347857987357
0.41562674524756577,energy,3.215072310067605
0.4206953640920483,energy,3.2098224530448434
0.4257639829365308,energy,3.2045982869190723
0.4308326017810133,energy,3.1993998116902924
0.4359012206254958,energy,3.1942270273585027
0.4409698394699783,energy,3.189079933923704
0.4460384583144608,energy,3.183958531385896
0.4511070771589433,energy,3.178862819745078
0.45617569600342583,energy,3.1737927990012516
0.46124431484790834,energy,3.1687484691544148
0.46631293369239085,energy,3.163729830204569
0.47138155253687336,energy,3.1587368821517146
0.47645017138135587,energy,3.15376962499585
0.4815187902258384,energy,3.1488280587369757
0.48658740907032094,energy,3.143912183375093
0.49165602791480345,energy,3.1390219989102004
0.49672464675928596,energy,3.1341575053422988
0.5017932656037685,energy,3.1293187026713873
0.506861884448251,energy,3.1245055908974666
0.5119305032927335,energy,3.119718170020537
0.516999122137216,energy,3.1149564400405976
0.5220677409816985,energy,3.1102204009576493
0.527136359826181,energy,3.105510052771691
0.5322049786706635,energy,3.1008253954827234
0.537273597515146,energy,3.096166429090747
0.5423422163596285,energy,3.091533153595761
0.547410835204111,energy,3.0869255689977653
0.5524794540485936,energy,3.082343675296761
0.5575480728930761,energy,3.077787472492747
0.5626166917375586,energy,3.073256960585723
0.5676853105820411,energy,3.0687521395756905
0.5727539294265236,energy,3.0642730094626485
0.5778225482710061,energy,3.0598195702465967
0.5828911671154886,energy,3.055391821927536
0.5879597859599711,energy,3.0509897645054656
0.5930284048044536,energy,3.046613397980386
0.5980970236489361,energy,3.042262722352297
0.6031656424934186,energy,3.037937737621199
0.6082342613379011,energy,3.0336384437870914
0.6133028801823837,energy,3.029364840849974
0.6183714990268662,energy,3.0251169288098474
0.6234401178713487,energy,3.020894707666712
0.6285087367158312,energy,3.016698177420567
0.6335773555603137,energy,3.0125273380714126
0.6386459744047962,energy,3.0083821896192484
0.6437145932492787,energy,3.0042627320640753
0.6487832120937612,energy,3.000168965405893
0.6538518309382437,energy,2.9961008896447012
0.6589204497827262,energy,2.9920585047805
0.6639890686272087,energy,2.9880418108132893
0.6690576874716913,energy,2.984050807743069
0.6741263063161738,energy,2.9800854955698393
0.6791949251606563,energy,2.976145874293601
0.6842635440051388,energy,2.9722319439143536
0.6893321628496213,energy,2.9683437044320957
0.6944007816941038,energy,2.964481155846829
0.6994694005385863,energy,2.960644298158553
0.7045380193830688,energy,2.9568331313672678
0.7096066382275513,energy,2.953047655472973
0.7146752570720338,energy,2.9492878704756684
0.7197438759165163,energy,2.945553776375355
0.7248124947609988,energy,2.9418453731720318
0.7298811136054814,energy,2.9381626608657
0.7349497324499639,energy,2.9345056394563582
0.7400183512944464,energy,2.9308743089440075
0.7450869701389289,energy,2.9272686693286474
0.7501555889834114,energy,2.9236887206102775
0.7552242078278939,energy,2.920134462788898
0.7602928266723764,energy,2.9166058958645102
0.7653614455168589,energy,2.9131030198371124
0.7704300643613414,energy,2.909625834706705
0.7754986832058239,energy,2.9061743404732887
0.7805673020503064,energy,2.902748537136863
0.785635920894789,energy,2.8993484246974277
0.7907045397392715,energy,2.8959740031549837
0.795773158583754,energy,2.8926252725095294
0.8008417774282365,energy,2.8893022327610662
0.805910396272719,energy,2.8860048839095933
0.8109790151172015,energy,2.8827332259551115
0.816047633961684,energy,2.879487258897621
0.8211162528061665,energy,2.8762669827371194
0.826184871650649,energy,2.8730723974736097
0.8312534904951315,energy,2.86990350310709
0.836322109339614,energy,2.8667602996375616
0.8413907281840965,energy,2.8636427870650234
0.8464593470285791,energy,2.860550965389476
0.8515279658730616,energy,2.8574848346109194
0.8565965847175441,energy,2.854444394729353
0.8616652035620266,energy,2.851429645744777
0.8667338224065091,energy,2.8484405876571923
0.8718024412509916,energy,2.8454772204665986
0.8768710600954741,energy,2.842539544172995
0.8819396789399566,energy,2.8396275587763817
0.8870082977844391,energy,2.8367412642767595
0.8920769166289216,energy,2.833880660674128
0.8971455354734041,energy,2.831045747968487
0.9022141543178867,energy,2.8282365261598366
0.9072827731623692,energy,2.8254529952481766
0.9123513920068517,energy,2.822695155233508
0.9174200108513342,energy,2.819963006115829
0.9224886296958167,energy,2.8172565478951412
0.9275572485402992,energy,2.8145757805714444
0.9326258673847817,energy,2.811920704144738
0.9376944862292642,energy,2.809291318615022
0.9427631050737467,energy,2.8066876239822967
0.9478317239182292,energy,2.804109620246562
0.9529003427627117,energy,2.801557307407818
0.9579689616071942,energy,2.799030685466065
0.9630375804516768,energy,2.7965297544213024
0.9681061992961593,energy,2.7940545142735305
0.9731748181406419,energy,2.791604965022749
0.9782434369851244,energy,2.7891811066689582
0.9833120558296069,energy,2.7867829392121584
0.9883806746740894,energy,2.7844104626523487
0.9934492935185719,energy,2.78206367698953
0.9985179123630544,energy,2.779742582223702
1.003586531207537,energy,2.777447178354864
1.0086551500520193,energy,2.7751774653830177
1.013723768896502,energy,2.7729334433081614
1.0187923877409844,energy,2.7707151121302953
1.023861006585467,energy,2.768522471849421
1.0289296254299494,energy,2.7663555224655365
1.033998244274432,energy,2.764214263978643
1.0390668631189144,energy,2.76209869638874
1.044135481963397,energy,2.7600088196958277
1.0492041008078794,energy,2.7579446338999056
1.054272719652362,energy,2.7559061390009747
1.0593413384968444,energy,2.7538933349990344
1.064409957341327,energy,2.7519062218940844
1.0694785761858094,energy,2.7499447996861255
1.074547195030292,energy,2.748009068375157
1.0796158138747745,energy,2.746099027961179
1.084684432719257,energy,2.744214678444192
1.0897530515637395,energy,2.742356019824195
1.094821670408222,energy,2.740523052101189
1.0998902892527045,energy,2.738715775275174
1.104958908097187,energy,2.736934189346149
1.1100275269416695,energy,2.735178294314115
1.1150961457861521,energy,2.733448090179072
1.1201647646306345,energy,2.731743576941019
1.1252333834751171,energy,2.7300647545999572
1.1303020023195995,energy,2.7284116231558855
1.1353706211640822,energy,2.726784182608805
1.1404392400085646,energy,2.725182432958715
1.1455078588530472,energy,2.7236063742056156
1.1505764776975296,energy,2.7220560063495065
1.1556450965420122,energy,2.720531329390388
1.1607137153864946,energy,2.719032343328261
1.1657823342309772,energy,2.7175590481631238
1.1708509530754596,energy,2.7161114438949774
1.1759195719199422,energy,2.714689530523822
1.1809881907644246,energy,2.713293308049657
1.1860568096089072,energy,2.7119227764724823
1.1911254284533896,energy,2.710577935792299
1.1961940472978723,energy,2.709258786009106
1.2012626661423547,energy,2.7079653271229036
1.2063312849868373,energy,2.7066975591336915
1.2113999038313197,energy,2.7054554820414705
1.2164685226758023,energy,2.7042390958462397
1.2215371415202847,energy,2.703048400548
1.2266057603647673,energy,2.701883396146751
1.2316743792092497,energy,2.700744082642492
1.2367429980537323,energy,2.699630460035224
1.2418116168982147,energy,2.698542528324947
1.2468802357426974,energy,2.6974802875116604
1.2519488545871797,energy,2.6964437375953647
1.2570174734316624,energy,2.6954328785760593
1.2620860922761448,energy,2.694447710453744
1.2671547111206274,energy,2.69348823322842
1.2722233299651098,energy,2.692554446900087
1.2772919488095924,energy,2.6916463514687443
1.2823605676540748,energy,2.690763946934392
1.2874291864985574,energy,2.6899072332970304
1.2924978053430398,energy,2.6890762105566597
1.2975664241875224,energy,2.6882708787132796
1.302635043032005,energy,2.68749123776689
1.3077036618764875,energy,2.686737287717491
1.31277228072097,energy,2.686009028565083
1.3178408995654525,energy,2.6853064603096652
1.322909518409935,energy,2.684629582951238
1.3279781372544175,energy,2.6839783964898016
1.3330467560989,energy,2.683352900925356
1.3381153749433825,energy,2.682753096257901
1.3431839937878651,energy,2.6821789824874367
1.3482526126323475,energy,2.681630559613963
1.3533212314768301,energy,2.68110782763748
1.3583898503213125,energy,2.6806107865579873
1.3634584691657952,energy,2.6801394363754856
1.3685270880102776,energy,2.679693777089974
1.3735957068547602,energy,2.6792738087014536
1.3786643256992426,energy,2.678879531209924
1.3837329445437252,energy,2.6785109446153847
1.3888015633882076,energy,2.678168048917836
1.3938701822326902,energy,2.6778508441172777
1.3989388010771726,energy,2.6775593302137106
1.4040074199216552,energy,2.6772935072071338
1.4090760387661376,energy,2.677053375097548
1.4141446576106202,energy,2.6768389338849525
1.4192132764551026,energy,2.6766501835693477
1.4242818952995853,energy,2.676487124150734
1.4293505141440677,energy,2.67634975562911
1.4344191329885503,energy,2.676238078004477
1.4394877518330327,energy,2.676152091276835
1.4445563706775153,energy,2.6760917954461836
1.4496249895219977,energy,2.6760571905125228
1.4546936083664803,energy,2.6760482764758526
1.4597622272109627,energy,2.676065053336173
1.4648308460554453,energy,2.676107521093484
1.4698994648999277,energy,2.6761756797477854
1.4749680837444104,energy,2.676269529299078
1.4800367025888927,energy,2.6763890697473607
1.4851053214333754,energy,2.6765343010926346
1.4901739402778578,energy,2.6767052233348987
1.4952425591223404,energy,2.6769018364741535
1.5003111779668228,energy,2.677124140510399
1.5053797968113054,energy,2.677372135443635
1.5104484156557878,energy,2.677645821273862
1.5155170345002704,energy,2.6779451980010793
1.5205856533447528,energy,2.6782702656252875
1.5256542721892354,energy,2.6786210241464863
1.5307228910337178,energy,2.6789974735646758
1.5357915098782005,energy,2.6793996138798555
1.5408601287226829,energy,2.6798274450920263
1.5459287475671655,energy,2.680280967201188
1.5509973664116479,energy,2.68076018020734
1.5560659852561305,energy,2.6812650841104824
1.5611346041006129,energy,2.681795678910616
1.5662032229450955,energy,2.6823519646077396
1.571271841789578,energy,2.682933941201854
1.5763404606340605,energy,2.683541608692959
1.581409079478543,energy,2.684174967081055
1.5864776983230255,energy,2.6848340163661417
1.591546317167508,energy,2.685518756548219
1.5966149360119906,energy,2.686229187627286
1.601683554856473,energy,2.6869653096033446
1.6067521737009556,energy,2.687727122476394
1.611820792545438,energy,2.688514626246433
1.6168894113899206,energy,2.689327820913464
1.621958030234403,energy,2.690166706477485
1.6270266490788856,energy,2.6910312829384964
1.632095267923368,energy,2.691921550296499
1.6371638867678506,energy,2.6928375085514915
1.642232505612333,energy,2.693779157703475
1.6473011244568156,energy,2.6947464977524493
1.652369743301298,energy,2.695739528698414
1.6574383621457807,energy,2.69675825054137
1.662506980990263,energy,2.6978026632813155
1.6675755998347457,energy,2.698872766918252
1.672644218679228,energy,2.69996856145218
1.6777128375237107,energy,2.701090046883098
1.682781456368193,energy,2.7022372232110063
1.6878500752126757,energy,2.7034100904359057
1.6929186940571581,energy,2.704608648557796
1.6979873129016407,energy,2.7058328975766766
1.7030559317461231,energy,2.707082837492548
1.7081245505906058,energy,2.7083584683054096
1.7131931694350881,energy,2.7096597900152624
1.7182617882795708,energy,2.7109868026221053
1.7233304071240532,energy,2.7123395061259394
1.7283990259685358,energy,2.7137179005267633
1.7334676448130182,energy,2.7151219858245788
1.7385362636575008,energy,2.7165517620193844
1.7436048825019832,energy,2.7180072291111808
1.7486735013464658,energy,2.719488387099968
1.7537421201909482,energy,2.720995235985746
1.7588107390354308,energy,2.722527775768514
1.7638793578799132,energy,2.724086006448273
1.7689479767243959,energy,2.7256699280250225
1.7740165955688783,energy,2.727279540498763
1.7790852144133609,energy,2.728914843869494
1.7841538332578433,energy,2.7305758381372156
1.7892224521023259,energy,2.7322625233019275
1.7942910709468083,energy,2.7339748993636306
1.799359689791291,energy,2.735712966322324
1.8044283086357733,energy,2.737476724178008
1.809496927480256,energy,2.739266172930683
1.8145655463247383,energy,2.741081312580348
1.819634165169221,energy,2.7429221431270046
1.8247027840137033,energy,2.7447886645706507
1.829771402858186,energy,2.746680876911288
1.8348400217026684,energy,2.7485987801489165
1.839908640547151,energy,2.7505423742835347
1.8449772593916334,energy,2.752511659315144
1.850045878236116,energy,2.754506635243744
1.8551144970805984,energy,2.7565273020693346
1.860183115925081,energy,2.7585736597919155
1.8652517347695634,energy,2.7606457084114875
1.870320353614046,energy,2.76274344792805
1.8753889724585284,energy,2.764866878341603
1.880457591303011,energy,2.7670159996521466
1.8855262101474934,energy,2.769190811859681
1.890594828991976,energy,2.771391314964206
1.8956634478364585,energy,2.7736175089657222
1.900732066680941,energy,2.7758693938642285
1.9058006855254235,energy,2.7781469696597254
1.910869304369906,energy,2.7804502363522134
1.9159379232143885,energy,2.7827791939416913
1.9210065420588711,energy,2.78513384242816
1.9260751609033535,energy,2.78751418181162
1.9311437797478361,energy,2.78992021209207
1.9362123985923185,energy,2.7923519332695106
1.9412810174368011,energy,2.794809345343942
1.9463496362812838,energy,2.7972924483153645
1.9514182551257662,energy,2.7998012421837775
1.9564868739702488,energy,2.8023357269491806
1.9615554928147312,energy,2.804895902611575
1.9666241116592138,energy,2.8074817691709595
1.9716927305036962,energy,2.8100933266273347
1.9767613493481788,energy,2.8127305749807006
1.9818299681926612,energy,2.815393514231057
1.9868985870371438,energy,2.8180821443784048
1.9919672058816262,energy,2.8207964654227426
1.9970358247261089,energy,2.823536477364071
2.0021044435705915,energy,2.826302180202391
2.007173062415074,energy,2.8290935739377003
2.0122416812595563,energy,2.831910658570001
2.0173103001040387,energy,2.8347534340992917
2.0223789189485215,energy,2.8376219005255736
2.027447537793004,energy,2.840516057848846
2.0325161566374863,energy,2.843435906069109
2.0375847754819687,energy,2.8463814451863625
2.0426533943264515,energy,2.8493526752006075
2.047722013170934,energy,2.8523495961118424
2.0527906320154163,energy,2.855372207920068
2.0578592508598987,energy,2.858420510625284
2.0629278697043816,energy,2.8614945042274913
2.067996488548864,energy,2.864594188726689
2.0730651073933464,energy,2.8677195641228765
2.0781337262378288,energy,2.8708706304160554
2.0832023450823116,energy,2.8740473876062254
2.088270963926794,energy,2.8772498356933855
2.0933395827712764,energy,2.880477974677536
2.098408201615759,energy,2.8837318045586775
2.1034768204602416,energy,2.8870113253368097
2.108545439304724,energy,2.890316537011932
2.1136140581492064,energy,2.8936474395840452
2.118682676993689,energy,2.8970040330531495
2.1237512958381717,energy,2.9003863174192444
2.128819914682654,energy,2.9037942926823295
2.1338885335271365,energy,2.9072279588424053
2.138957152371619,energy,2.910687315899472
2.1440257712161017,energy,2.9141723638535293
2.149094390060584,energy,2.9176831027045775
2.1541630089050665,energy,2.9212195324526156
2.159231627749549,energy,2.9247816530976447
2.1643002465940318,energy,2.9283694646396645
2.169368865438514,energy,2.9319829670786755
2.1744374842829965,energy,2.935622160414676
2.179506103127479,energy,2.939287044647668
2.184574721971962,energy,2.9429776197776505
2.189643340816444,energy,2.946693885804623
2.1947119596609266,energy,2.950435842728587
2.199780578505409,energy,2.954203490549541
2.204849197349892,energy,2.9579968292674863
2.209917816194374,energy,2.9618158588824217
2.2149864350388566,energy,2.965660579394348
2.220055053883339,energy,2.9695309908032645
2.225123672727822,energy,2.9734270931091724
2.2301922915723043,energy,2.9773488863120705
2.2352609104167867,energy,2.9812963704119593
2.240329529261269,energy,2.9852695454088387
2.245398148105752,energy,2.989268411302709
2.2504667669502343,energy,2.9932929680935696
2.2555353857947167,energy,2.997343215781421
2.260604004639199,energy,3.0014191543662627
2.265672623483682,energy,3.0055207838480955
2.2707412423281643,energy,3.009648104226919
2.2758098611726467,energy,3.0138011155027327
2.280878480017129,energy,3.0179798176755375
2.285947098861612,energy,3.0221842107453325
2.2910157177060944,energy,3.0264142947121186
2.2960843365505768,energy,3.030670069575895
2.301152955395059,energy,3.034951535336662
2.306221574239542,energy,3.0392586919944202
2.3112901930840244,energy,3.043591539549168
2.316358811928507,energy,3.0479500780009072
2.321427430772989,energy,3.0523343073496374
2.326496049617472,energy,3.056744227595358
2.3315646684619544,energy,3.0611798387380684
2.336633287306437,energy,3.06564114077777
2.341701906150919,energy,3.070128133714462
2.346770524995402,energy,3.0746408175481457
2.3518391438398845,energy,3.0791791922788194
2.356907762684367,energy,3.0837432579064834
2.3619763815288493,energy,3.088333014431138
2.367045000373332,energy,3.092948461852784
2.3721136192178145,energy,3.09758960017142
2.377182238062297,energy,3.1022564293870465
2.3822508569067793,energy,3.106948949499664
2.387319475751262,energy,3.1116671605092723
2.3923880945957445,energy,3.116411062415871
2.397456713440227,energy,3.1211806552194603
2.4025253322847093,energy,3.12597593892004
2.407593951129192,energy,3.130796913517611
2.4126625699736746,energy,3.1356435790121724
2.417731188818157,energy,3.140515935403724
2.4227998076626394,energy,3.1454139826922667
2.427868426507122,energy,3.1503377208778005
2.4329370453516046,energy,3.155287149960324
2.438005664196087,energy,3.160262269939839
2.4430742830405694,energy,3.1652630808163433
2.4481429018850522,energy,3.17028958258984
2.4532115207295346,energy,3.175341775260326
2.458280139574017,energy,3.180419658827803
2.4633487584184994,energy,3.1855232332922703
2.4684173772629823,energy,3.190652498653729
2.4734859961074647,energy,3.1958074549121784
2.478554614951947,energy,3.200988102067618
2.4836232337964295,energy,3.206194440120048
2.4886918526409123,energy,3.211426469069469
2.4937604714853947,energy,3.216684188915881
2.498829090329877,energy,3.2219675996592825
2.5038977091743595,energy,3.2272767012996755
2.5089663280188423,energy,3.2326114938370596
2.5140349468633247,energy,3.2379719772714335
2.519103565707807,energy,3.243358151602798
2.5241721845522895,energy,3.2487700168311537
2.5292408033967724,energy,3.2542075729565
2.5343094222412548,energy,3.2596708199788367
2.539378041085737,energy,3.2651597578981635
2.5444466599302196,energy,3.270674386714482
2.5495152787747024,energy,3.276214706427791
2.554583897619185,energy,3.2817807170380897
2.559652516463667,energy,3.2873724185453796
2.5647211353081496,energy,3.2929898109496603
2.5697897541526324,energy,3.2986328942509315
2.574858372997115,energy,3.3043016684491935
2.5799269918415972,energy,3.309996133544446
2.5849956106860796,energy,3.315716289536689
2.5900642295305625,energy,3.3214621364259234
2.595132848375045,energy,3.3272336742121476
2.6002014672195273,energy,3.333030902895363
2.60527008606401,energy,3.338853822475569
2.6103387049084925,energy,3.344702432952765
2.615407323752975,energy,3.350576734326952
2.6204759425974573,energy,3.3564767265981295
2.62554456144194,energy,3.362402409766298
2.6306131802864225,energy,3.368353783831457
2.635681799130905,energy,3.3743308487936066
2.6407504179753873,energy,3.380333604652747
2.64581903681987,energy,3.386362051408878
2.6508876556643526,energy,3.3924161890619993
2.655956274508835,energy,3.3984960176121115
2.6610248933533174,energy,3.404601537059214
2.6660935121978,energy,3.410732747403308
2.6711621310422826,energy,3.416889648644392
2.676230749886765,energy,3.4230722407824663
2.6812993687312474,energy,3.429280523817532
2.6863679875757303,energy,3.435514497749588
2.6914366064202127,energy,3.4417741625786347
2.696505225264695,energy,3.448059518304672
2.7015738441091774,energy,3.4543705649276997
2.7066424629536603,energy,3.4607073024477186
2.7117110817981427,energy,3.4670697308647282
2.716779700642625,energy,3.473457850178728
2.7218483194871075,energy,3.479871660389718
2.7269169383315903,energy,3.4863111614976994
2.7319855571760727,energy,3.4927763535026712
2.737054176020555,energy,3.4992672364046338
2.7421227948650375,energy,3.505783810203587
2.7471914137095204,energy,3.512326074899531
2.7522600325540028,energy,3.518894030492465
2.757328651398485,energy,3.52548767698239
2.7623972702429676,energy,3.5321070143693056
2.7674658890874504,energy,3.538752042653212
2.772534507931933,energy,3.545422761834109
2.777603126776415,energy,3.552119171911997
2.7826717456208976,energy,3.558841272886875
2.7877403644653804,energy,3.5655890647587443
2.792808983309863,energy,3.5723625475276037
2.7978776021543452,energy,3.5791617211934534
2.8029462209988276,energy,3.5859865857562943
2.8080148398433105,energy,3.592837141216126
2.813083458687793,energy,3.5997133875729483
2.8181520775322753,energy,3.6066153248267607
2.8232206963767577,energy,3.6135429529775642
2.8282893152212405,energy,3.620496272025359
2.833357934065723,energy,3.6274752819701432
2.8384265529102053,energy,3.6344799828119188
2.8434951717546877,energy,3.641510374550684
2.8485637905991705,energy,3.6485664571864413
2.853632409443653,energy,3.655648230719188
2.8587010282881353,energy,3.662755695148926
2.8637696471326177,energy,3.6698888504756546
2.8688382659771006,energy,3.677047696699374
2.873906884821583,energy,3.684232233820084
2.8789755036660654,energy,3.6914424618377844
2.8840441225105478,energy,3.698678380752475
2.8891127413550306,energy,3.7059399905641577
2.894181360199513,energy,3.7132272912728297
2.8992499790439954,energy,3.720540282878493
2.904318597888478,energy,3.727878965381146
2.9093872167329606,energy,3.7352433387807906
2.914455835577443,energy,3.7426334030774258
2.9195244544219254,energy,3.750049158271051
2.924593073266408,energy,3.757490604361667
2.9296616921108907,energy,3.7649577413492747
2.934730310955373,energy,3.772450569233872
2.9397989297998555,energy,3.77996908801546
2.944867548644338,energy,3.7875132976940384
2.9499361674888207,energy,3.7950831982696087
2.955004786333303,energy,3.8026787897421688
2.9600734051777855,energy,3.810300072111719
2.965142024022268,energy,3.8179470453782605
2.9702106428667507,energy,3.825619709541793
2.975279261711233,energy,3.8333180646023157
2.9803478805557155,energy,3.8410421105598287
2.985416499400198,energy,3.8487918474143323
2.9904851182446808,energy,3.856567275165828
2.995553737089163,energy,3.8643683938143125
3.0006223559336456,energy,3.8721952033597886
3.005690974778128,energy,3.880047703802255
3.010759593622611,energy,3.887925895141713
3.015828212467093,energy,3.8958297773781605
3.0208968313115756,energy,3.903759350511599
3.025965450156058,energy,3.911714614542028
3.031034069000541,energy,3.9196955694694475
3.0361026878450232,energy,3.927702215293858
3.0411713066895056,energy,3.935734552015259
3.046239925533988,energy,3.9437925796336506
3.051308544378471,energy,3.951876298149034
3.0563771632229533,energy,3.9599857075614064
3.0614457820674357,energy,3.96812080787077
3.066514400911918,energy,3.976281599077124
3.071583019756401,energy,3.984468081180469
3.0766516386008833,energy,3.9926802541808044
3.0817202574453657,energy,4.000918118078131
3.086788876289848,energy,4.009181672872447
3.091857495134331,energy,4.017470918563756
3.0969261139788133,energy,4.025785855152053
3.1019947328232957,energy,4.034126482637342
3.107063351667778,energy,4.0424928010196215
3.112131970512261,energy,4.050884810298892
3.1172005893567434,energy,4.059302510475153
3.1222692082012258,energy,4.067745901548403
3.127337827045708,energy,4.076214983518645
3.132406445890191,energy,4.0847097563858785
3.1374750647346734,energy,4.093230220150102
3.142543683579156,energy,4.101776374811315
3.147612302423638,energy,4.11034822036952
3.152680921268121,energy,4.118945756824716
3.1577495401126034,energy,4.127568984176901
3.162818158957086,energy,4.136217902426077
3.1678867778015682,energy,4.144892511572245
3.172955396646051,energy,4.153592811615403
3.1780240154905335,energy,4.162318802555552
3.183092634335016,energy,4.17107048439269
3.1881612531794983,energy,4.179847857126819
3.193229872023981,energy,4.18865092075794
3.1982984908684635,energy,4.197479675286051
3.203367109712946,energy,4.206334120711153
3.2084357285574283,energy,4.215214257033245
3.213504347401911,energy,4.224120084252329
3.2185729662463936,energy,4.233051602368401
3.223641585090876,energy,4.242008811381465
3.2287102039353583,energy,4.250991711291521
3.233778822779841,energy,4.260000302098566
3.2388474416243236,energy,4.269034583802602
3.243916060468806,energy,4.278094556403628
3.248984679313289,energy,4.287180219901648
3.2540532981577712,energy,4.296291574296655
3.2591219170022536,energy,4.305428619588653
3.264190535846736,energy,4.314591355777642
3.269259154691219,energy,4.323779782863623
3.2743277735357013,energy,4.332993900846594
3.2793963923801837,energy,4.342233709726555
3.284465011224666,energy,4.3514992095035065
3.289533630069149,energy,4.360790400177449
3.2946022489136313,energy,4.370107281748382
3.2996708677581137,energy,4.379449854216306
3.304739486602596,energy,4.38881811758122
3.309808105447079,energy,4.398212071843126
3.3148767242915613,energy,4.4076317170020225
3.3199453431360437,energy,4.417077053057908
3.325013961980526,energy,4.426548080010785
3.330082580825009,energy,4.436044797860653
3.3351511996694914,energy,4.445567206607511
3.3402198185139738,energy,4.4551153062513595
3.345288437358456,energy,4.464689096792199
3.350357056202939,energy,4.474288578230031
3.3554256750474214,energy,4.483913750564851
3.360494293891904,energy,4.493564613796663
3.365562912736386,energy,4.503241167925466
3.370631531580869,energy,4.512943412951258
3.3757001504253514,energy,4.5226713488740415
3.380768769269834,energy,4.532424975693815
3.3858373881143162,energy,4.54220429341058
3.390906006958799,energy,4.552009302024336
3.3959746258032815,energy,4.561840001535082
3.401043244647764,energy,4.571696391942819
3.4061118634922463,energy,4.581578473247546
3.411180482336729,energy,4.591486245449264
3.4162491011812115,energy,4.601419708547972
3.421317720025694,energy,4.611378862543672
3.4263863388701763,energy,4.621363707436362
3.431454957714659,energy,4.631374243226043
3.4365235765591415,energy,4.641410469912714
3.441592195403624,energy,4.651472387496376
3.4466608142481063,energy,4.661559995977028
3.451729433092589,energy,4.671673295354672
3.4567980519370716,energy,4.681812285629306
3.461866670781554,energy,4.6919769668009295
3.4669352896260364,energy,4.702167338869544
3.472003908470519,energy,4.712383401835151
3.4770725273150016,energy,4.722625155697747
3.482141146159484,energy,4.732892600457334
3.4872097650039664,energy,4.743185736113912
3.4922783838484492,energy,4.75350456266748
3.4973470026929316,energy,4.763849080118039
3.502415621537414,energy,4.774219288465588
3.5074842403818964,energy,4.784615187710129
3.5125528592263793,energy,4.79503677785166
3.5176214780708617,energy,4.8054840588901815
3.522690096915344,energy,4.815957030825693
3.5277587157598265,energy,4.826455693658197
3.5328273346043093,energy,4.83698004738769
3.5378959534487917,energy,4.847530092014174
3.542964572293274,energy,4.858105827537647
3.5480331911377565,energy,4.868707253958114
3.5531018099822393,energy,4.87933437127557
3.5581704288267217,energy,4.889987179490017
3.563239047671204,energy,4.900665678601454
3.5683076665156865,energy,4.9113698686098815
3.5733762853601694,energy,4.922099749515301
3.5784449042046518,energy,4.93285532131771
3.583513523049134,energy,4.94363658401711
3.5885821418936166,energy,4.9544435376135
3.5936507607380994,energy,4.965276182106882
3.598719379582582,energy,4.976134517497254
3.603787998427064,energy,4.987018543784616
3.6088566172715466,energy,4.997928260968967
3.6139252361160294,energy,5.008863669050312
3.618993854960512,energy,5.019824768028647
3.6240624738049942,energy,5.030811557903972
3.6291310926494766,energy,5.041824038676287
3.6341997114939595,energy,5.0528622103455945
3.639268330338442,energy,5.063926072911892
3.6443369491829243,energy,5.075015626375178
3.6494055680274067,energy,5.086130870735456
3.6544741868718895,energy,5.097271805992726
3.659542805716372,energy,5.1084384321469845
3.6646114245608543,energy,5.119630749198235
3.6696800434053367,energy,5.130848757146476
3.6747486622498196,energy,5.142092455991708
3.679817281094302,energy,5.153361845733929
3.6848858999387843,energy,5.164656926373142
3.6899545187832667,energy,5.175977697909345
3.6950231376277496,energy,5.18732416034254
3.700091756472232,energy,5.198696313672725
3.7051603753167144,energy,5.210094157899899
3.710228994161197,energy,5.221517693024065
3.7152976130056796,energy,5.2329669190452215
3.720366231850162,energy,5.24444183596337
3.7254348506946444,energy,5.2559424437785065
3.730503469539127,energy,5.267468742490635
3.7355720883836097,energy,5.279020732099756
3.740640707228092,energy,5.290598412605865
3.7457093260725745,energy,5.3022017840089655
3.750777944917057,energy,5.313830846309056
3.7558465637615397,energy,5.325485599506138
3.760915182606022,energy,5.33716604360021
3.7659838014505045,energy,5.348872178591273
3.771052420294987,energy,5.360604004479327
3.7761210391394697,energy,5.372361521264372
3.781189657983952,energy,5.384144728946407
3.7862582768284345,energy,5.395953627525432
3.791326895672917,energy,5.407788217001448
3.7963955145173998,energy,5.419648497374455
3.801464133361882,energy,5.431534468644453
3.8065327522063646,energy,5.4434461308114415
3.811601371050847,energy,5.455383483875419
3.81666998989533,energy,5.467346527836391
3.821738608739812,energy,5.479335262694351
3.8268072275842946,energy,5.491349688449301
3.831875846428777,energy,5.503389805101241
3.83694446527326,energy,5.5154556126501735
3.8420130841177422,energy,5.527547111096096
3.8470817029622246,energy,5.539664300439009
3.852150321806707,energy,5.551807180678914
3.85721894065119,energy,5.563975751815809
3.8622875594956723,energy,5.576170013849694
3.8673561783401547,energy,5.58838996678057
3.872424797184637,energy,5.600635610608436
3.87749341602912,energy,5.612906945333293
3.8825620348736023,energy,5.625203970955141
3.8876306537180847,energy,5.637526687473979
3.8926992725625675,energy,5.6498750948898095
3.89776789140705,energy,5.662249193202629
3.9028365102515323,energy,5.674648982412439
3.9079051290960147,energy,5.68707446251924
3.9129737479404976,energy,5.699525633523033
3.91804236678498,energy,5.712002495423814
3.9231109856294624,energy,5.724505048221587
3.9281796044739448,energy,5.737033291916351
3.9332482233184276,energy,5.749587226508106
3.93831684216291,energy,5.7621668519968505
3.9433854610073924,energy,5.774772168382587
3.948454079851875,energy,5.787403175665312
3.9535226986963576,energy,5.800059873845029
3.95859131754084,energy,5.812742262921736
3.9636599363853224,energy,5.825450342895435
3.968728555229805,energy,5.838184113766123
3.9737971740742877,energy,5.850943575533804
3.97886579291877,energy,5.863728728198473
3.9839344117632525,energy,5.876539571760134
3.989003030607735,energy,5.889376106218784
3.9940716494522177,energy,5.902238331574426
3.9991402682967,energy,5.915126247827059
4.004208887141183,energy,5.928039854976684
4.009277505985665,energy,5.940979153023296
4.014346124830148,energy,5.953944141966901
4.01941474367463,energy,5.966934821807495
4.0244833625191125,energy,5.979951192545083
4.029551981363595,energy,5.992993254179659
4.034620600208077,energy,6.006061006711224
4.03968921905256,energy,6.019154450139784
4.044757837897043,energy,6.032273584465334
4.049826456741525,energy,6.04541840968787
4.054895075586008,energy,6.058588925807402
4.05996369443049,energy,6.07178513282392
4.065032313274973,energy,6.085007030737432
4.0701009321194555,energy,6.098254619547934
4.075169550963937,energy,6.1115278992554245
4.08023816980842,energy,6.124826869859909
4.085306788652903,energy,6.138151531361384
4.090375407497385,energy,6.151501883759846
4.095444026341868,energy,6.1648779270553025
4.10051264518635,energy,6.178279661247745
4.105581264030833,energy,6.191707086337183
4.1106498828753155,energy,6.2051602023236105
4.1157185017197975,energy,6.218639009207026
4.12078712056428,energy,6.232143506987435
4.125855739408763,energy,6.245673695664835
4.130924358253245,energy,6.259229575239223
4.135992977097728,energy,6.272811145710604
4.14106159594221,energy,6.2864184070789735
4.146130214786693,energy,6.300051359344335
4.151198833631176,energy,6.313710002506688
4.1562674524756575,energy,6.327394336566028
4.16133607132014,energy,6.341104361522364
4.166404690164623,energy,6.354840077375688
4.171473309009105,energy,6.3686014841260015
4.176541927853588,energy,6.382388581773307
4.18161054669807,energy,6.396201370317601
4.186679165542553,energy,6.410039849758888
4.191747784387036,energy,6.423904020097167
4.196816403231518,energy,6.437793881332432
4.2018850220760005,energy,6.451709433464692
4.206953640920483,energy,6.465650676493943
4.212022259764965,energy,6.47961761042018
4.217090878609448,energy,6.493610235243411
4.22215949745393,energy,6.507628550963631
4.227228116298413,energy,6.5216725575808425
4.232296735142896,energy,6.5357422550950455
4.237365353987378,energy,6.549837643506237
4.2424339728318605,energy,6.563958722814422
4.247502591676343,energy,6.578105493019597
4.252571210520825,energy,6.592277954121761
4.257639829365308,energy,6.606476106120916
4.26270844820979,energy,6.6206999490170615
4.267777067054273,energy,6.634949482810199
4.272845685898756,energy,6.649224707500327
4.277914304743238,energy,6.663525623087444
4.282982923587721,energy,6.677852229571553
4.288051542432203,energy,6.692204526952653
4.293120161276685,energy,6.706582515230743
4.298188780121168,energy,6.720986194405823
4.30325739896565,energy,6.7354155644778935
4.308326017810133,energy,6.749870625446955
4.313394636654616,energy,6.764351377313009
4.318463255499098,energy,6.77885782007605
4.323531874343581,energy,6.793389953736085
4.3286004931880635,energy,6.80794777829311
4.3336691120325455,energy,6.822531293747125
4.338737730877028,energy,6.837140500098131
4.34380634972151,energy,6.851775397346126
4.348874968565993,energy,6.866435985491114
4.353943587410476,energy,6.881122264533093
4.359012206254958,energy,6.895834234472059
4.364080825099441,energy,6.910571895308019
4.369149443943924,energy,6.9253352470409695
4.3742180627884055,energy,6.9401242896709086
4.379286681632888,energy,6.95493902319784
4.38435530047737,energy,6.96977944762176
4.389423919321853,energy,6.9846455629426725
4.394492538166336,energy,6.999537369160577
4.399561157010818,energy,7.014454866275468
4.404629775855301,energy,7.029398054287355
4.409698394699784,energy,7.044366933196229
4.414767013544266,energy,7.059361503002093
4.419835632388748,energy,7.07438176370495
4.42490425123323,energy,7.0894277153047955
4.429972870077713,energy,7.104499357801633
4.435041488922196,energy,7.119596691195462
4.440110107766678,energy,7.134719715486279
4.445178726611161,energy,7.149868430674089
4.450247345455644,energy,7.165042836758889
4.455315964300126,energy,7.180242933740679
4.4603845831446085,energy,7.195468721619462
4.4654532019890905,energy,7.21072020039523
4.470521820833573,energy,7.2259973700679945
4.475590439678056,energy,7.24130023063775
4.480659058522538,energy,7.256628782104491
4.485727677367021,energy,7.271983024468227
4.490796296211504,energy,7.287362957728952
4.495864915055986,energy,7.302768581886667
4.500933533900469,energy,7.3181998969413735
4.5060021527449505,energy,7.333656902893068
4.511070771589433,energy,7.349139599741759
4.516139390433916,energy,7.364647987487437
4.521208009278398,energy,7.3801820661301045
4.526276628122881,energy,7.3957418356697655
4.531345246967364,energy,7.411327296106415
4.536413865811846,energy,7.426938447440054
4.541482484656329,energy,7.442575289670687
4.5465511035008115,energy,7.458237822798311
4.551619722345293,energy,7.473926046822921
4.556688341189776,energy,7.489639961744527
4.561756960034258,energy,7.505379567563118
4.566825578878741,energy,7.521144864278705
4.571894197723224,energy,7.53693585189128
4.576962816567706,energy,7.552752530400844
4.582031435412189,energy,7.568594899807402
4.5871000542566716,energy,7.584462960110952
4.5921686731011535,energy,7.600356711311487
4.597237291945636,energy,7.616276153409016
4.602305910790118,energy,7.632221286403534
4.607374529634601,energy,7.648192110295043
4.612443148479084,energy,7.664188625083546
4.617511767323566,energy,7.680210830769035
4.622580386168049,energy,7.696258727351519
4.627649005012532,energy,7.712332314830992
4.632717623857014,energy,7.7284315932074525
4.637786242701496,energy,7.744556562480907
4.642854861545978,energy,7.760707222651351
4.647923480390461,energy,7.776883573718786
4.652992099234944,energy,7.793085615683213
4.658060718079426,energy,7.809313348544626
4.663129336923909,energy,7.825566772303035
4.668197955768392,energy,7.841845886958434
4.673266574612874,energy,7.85815069251082
4.6783351934573565,energy,7.8744811889602
4.683403812301838,energy,7.8908373763065685
4.688472431146321,energy,7.907219254549928
4.693541049990804,energy,7.923626823690281
4.698609668835286,energy,7.94006008372762
4.703678287679769,energy,7.956519034661954
4.708746906524252,energy,7.973003676493279
4.713815525368734,energy,7.9895140092215895
4.718884144213217,energy,8.006050032846893
4.7239527630576985,energy,8.022611747369186
4.729021381902181,energy,8.039199152788473
4.734090000746664,energy,8.05581224910475
4.739158619591146,energy,8.072451036318014
4.744227238435629,energy,8.089115514428272
4.749295857280112,energy,8.105805683435522
4.754364476124594,energy,8.122521543339758
4.759433094969077,energy,8.13926309414099
4.764501713813559,energy,8.156030335839208
4.769570332658041,energy,8.172823268434417
4.774638951502524,energy,8.18964189192662
4.779707570347006,energy,8.206486206315809
4.784776189191489,energy,8.223356211601994
4.789844808035972,energy,8.240251907785167
4.794913426880454,energy,8.257173294865328
4.799982045724937,energy,8.274120372842482
4.805050664569419,energy,8.29109314171663
4.8101192834139015,energy,8.308091601487764
4.815187902258384,energy,8.325115752155892
4.820256521102866,energy,8.342165593721006
4.825325139947349,energy,8.359241126183115
4.830393758791832,energy,8.376342349542213
4.835462377636314,energy,8.393469263798302
4.840530996480797,energy,8.410621868951381
4.845599615325279,energy,8.42780016500145
4.850668234169762,energy,8.445004151948512
4.855736853014244,energy,8.462233829792563
4.860805471858726,energy,8.479489198533603
4.865874090703209,energy,8.49677025817164
4.870942709547692,energy,8.51407700870666
4.876011328392174,energy,8.531409450138675
4.881079947236657,energy,8.54876758246768
4.886148566081139,energy,8.566151405693674
4.891217184925622,energy,8.58356091981666
4.8962858037701045,energy,8.600996124836637
4.901354422614586,energy,8.618457020753603
4.906423041459069,energy,8.635943607567562
4.911491660303552,energy,8.653455885278511
4.916560279148034,energy,8.67099385388645
4.921628897992517,energy,8.68855751339138
4.926697516836999,energy,8.706146863793297
4.931766135681482,energy,8.72376190509221
4.9368347545259645,energy,8.741402637288113
4.9419033733704465,energy,8.759069060381002
4.946971992214929,energy,8.776761174370888
4.952040611059412,energy,8.794478979257761
4.957109229903894,energy,8.812222475041626
4.962177848748377,energy,8.829991661722481
4.967246467592859,energy,8.847786539300323
4.972315086437342,energy,8.865607107775162
4.977383705281825,energy,8.88345336714699
4.982452324126307,energy,8.901325317415804
4.987520942970789,energy,8.919222958581614
4.992589561815272,energy,8.937146290644414
4.997658180659754,energy,8.9550953136042
5.002726799504237,energy,8.973070027460981
5.007795418348719,energy,8.991070432214752
5.012864037193202,energy,9.009096527865513
5.017932656037685,energy,9.027148314413267
5.023001274882167,energy,9.045225791858007
5.0280698937266495,energy,9.063328960199742
5.033138512571132,energy,9.081457819438466
5.038207131415614,energy,9.099612369574178
5.043275750260097,energy,9.117792610606884
5.048344369104579,energy,9.135998542536578
5.053412987949062,energy,9.154230165363266
5.058481606793545,energy,9.172487479086946
5.063550225638027,energy,9.19077048370761


==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/seg2/collisionTime.csv <==
value
5.1788652412993


==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/seg2/deriv.csv <==
t,name,value
0.0,derivative,-1.9251612589810982
0.0,intensity,0.0
0.00776829786194895,derivative,-1.9173929611191494
0.00776829786194895,intensity,0.0
0.0155365957238979,derivative,-1.9096246632572005
0.0155365957238979,intensity,0.0
0.02330489358584685,derivative,-1.9018563653952516
0.02330489358584685,intensity,0.0
0.0310731914477958,derivative,-1.8940880675333027
0.0310731914477958,intensity,0.0
0.03884148930974475,derivative,-1.8863197696713534
0.03884148930974475,intensity,0.0
0.0466097871716937,derivative,-1.8785514718094045
0.0466097871716937,intensity,0.0
0.05437808503364265,derivative,-1.8707831739474556
0.05437808503364265,intensity,0.0
0.0621463828955916,derivative,-1.8630148760855068
0.0621463828955916,intensity,0.0
0.06991468075754055,derivative,-1.8552465782235579
0.06991468075754055,intensity,0.0
0.0776829786194895,derivative,-1.847478280361609
0.0776829786194895,intensity,0.0
0.08545127648143845,derivative,-1.8397099824996601
0.08545127648143845,intensity,0.0
0.0932195743433874,derivative,-1.8319416846377112
0.0932195743433874,intensity,0.0
0.10098787220533635,derivative,-1.8241733867757624
0.10098787220533635,intensity,0.0
0.1087561700672853,derivative,-1.816405088913813
0.1087561700672853,intensity,0.0
0.11652446792923425,derivative,-1.808636791051864
0.11652446792923425,intensity,0.0
0.1242927657911832,derivative,-1.8008684931899146
0.1242927657911832,intensity,0.0
0.13206106365313214,derivative,-1.7931001953279657
0.13206106365313214,intensity,0.0
0.1398293615150811,derivative,-1.785331897466017
0.1398293615150811,intensity,0.0
0.14759765937703007,derivative,-1.7775635996040682
0.14759765937703007,intensity,0.0
0.155365957238979,derivative,-1.7697953017421193
0.155365957238979,intensity,0.0
0.16313425510092794,derivative,-1.7620270038801704
0.16313425510092794,intensity,0.0
0.1709025529628769,derivative,-1.7542587060182215
0.1709025529628769,intensity,0.0
0.17867085082482587,derivative,-1.7464904081562722
0.17867085082482587,intensity,0.0
0.1864391486867748,derivative,-1.7387221102943233
0.1864391486867748,intensity,0.0
0.19420744654872374,derivative,-1.7309538124323742
0.19420744654872374,intensity,0.0
0.2019757444106727,derivative,-1.7231855145704253
0.2019757444106727,intensity,0.0
0.20974404227262167,derivative,-1.7154172167084765
0.20974404227262167,intensity,0.0
0.2175123401345706,derivative,-1.7076489188465276
0.2175123401345706,intensity,0.0
0.22528063799651954,derivative,-1.6998806209845787
0.22528063799651954,intensity,0.0
0.2330489358584685,derivative,-1.6921123231226298
0.2330489358584685,intensity,0.0
0.24081723372041747,derivative,-1.684344025260681
0.24081723372041747,intensity,0.0
0.2485855315823664,derivative,-1.676575727398732
0.2485855315823664,intensity,0.0
0.25635382944431534,derivative,-1.6688074295367832
0.25635382944431534,intensity,0.0
0.2641221273062643,derivative,-1.661039131674834
0.2641221273062643,intensity,0.0
0.27189042516821327,derivative,-1.653270833812885
0.27189042516821327,intensity,0.0
0.2796587230301622,derivative,-1.645502535950936
0.2796587230301622,intensity,0.0
0.28742702089211114,derivative,-1.6377342380889872
0.28742702089211114,intensity,0.0
0.29519531875406013,derivative,-1.6299659402270383
0.29519531875406013,intensity,0.0
0.30296361661600907,derivative,-1.6221976423650895
0.30296361661600907,intensity,0.0
0.310731914477958,derivative,-1.6144293445031406
0.310731914477958,intensity,0.0
0.31850021233990694,derivative,-1.6066610466411912
0.31850021233990694,intensity,0.0
0.3262685102018559,derivative,-1.5988927487792421
0.3262685102018559,intensity,0.0
0.33403680806380487,derivative,-1.5911244509172933
0.33403680806380487,intensity,0.0
0.3418051059257538,derivative,-1.5833561530553442
0.3418051059257538,intensity,0.0
0.34957340378770274,derivative,-1.5755878551933953
0.34957340378770274,intensity,0.0
0.35734170164965173,derivative,-1.5678195573314464
0.35734170164965173,intensity,0.0
0.36510999951160067,derivative,-1.5600512594694975
0.36510999951160067,intensity,0.0
0.3728782973735496,derivative,-1.5522829616075486
0.3728782973735496,intensity,0.0
0.38064659523549854,derivative,-1.5445146637455998
0.38064659523549854,intensity,0.0
0.3884148930974475,derivative,-1.5367463658836507
0.3884148930974475,intensity,0.0
0.39618319095939647,derivative,-1.5289780680217018
0.39618319095939647,intensity,0.0
0.4039514888213454,derivative,-1.521209770159753
0.4039514888213454,intensity,0.0
0.41171978668329434,derivative,-1.513441472297804
0.41171978668329434,intensity,0.0
0.41948808454524333,derivative,-1.505673174435855
0.41948808454524333,intensity,0.0
0.42725638240719227,derivative,-1.497904876573906
0.42725638240719227,intensity,0.0
0.4350246802691412,derivative,-1.4901365787119571
0.4350246802691412,intensity,0.0
0.44279297813109014,derivative,-1.4823682808500083
0.44279297813109014,intensity,0.0
0.4505612759930391,derivative,-1.4745999829880594
0.4505612759930391,intensity,0.0
0.45832957385498807,derivative,-1.4668316851261103
0.45832957385498807,intensity,0.0
0.466097871716937,derivative,-1.4590633872641612
0.466097871716937,intensity,0.0
0.47386616957888594,derivative,-1.4512950894022123
0.47386616957888594,intensity,0.0
0.48163446744083493,derivative,-1.443526791540263
0.48163446744083493,intensity,0.0
0.48940276530278387,derivative,-1.435758493678314
0.48940276530278387,intensity,0.0
0.4971710631647328,derivative,-1.4279901958163652
0.4971710631647328,intensity,0.0
0.5049393610266818,derivative,-1.4202218979544163
0.5049393610266818,intensity,0.0
0.5127076588886307,derivative,-1.4124536000924675
0.5127076588886307,intensity,0.0
0.5204759567505797,derivative,-1.4046853022305186
0.5204759567505797,intensity,0.0
0.5282442546125286,derivative,-1.3969170043685697
0.5282442546125286,intensity,0.0
0.5360125524744775,derivative,-1.3891487065066206
0.5360125524744775,intensity,0.0
0.5437808503364265,derivative,-1.3813804086446717
0.5437808503364265,intensity,0.0
0.5515491481983754,derivative,-1.3736121107827228
0.5515491481983754,intensity,0.0
0.5593174460603244,derivative,-1.3658438129207737
0.5593174460603244,intensity,0.0
0.5670857439222734,derivative,-1.3580755150588248
0.5670857439222734,intensity,0.0
0.5748540417842223,derivative,-1.350307217196876
0.5748540417842223,intensity,0.0
0.5826223396461713,derivative,-1.342538919334927
0.5826223396461713,intensity,0.0
0.5903906375081203,derivative,-1.3347706214729782
0.5903906375081203,intensity,0.0
0.5981589353700691,derivative,-1.327002323611029
0.5981589353700691,intensity,0.0
0.6059272332320181,derivative,-1.31923402574908
0.6059272332320181,intensity,0.0
0.613695531093967,derivative,-1.3114657278871311
0.613695531093967,intensity,0.0
0.621463828955916,derivative,-1.3036974300251822
0.621463828955916,intensity,0.0
0.629232126817865,derivative,-1.2959291321632331
0.629232126817865,intensity,0.0
0.6370004246798139,derivative,-1.2881608343012843
0.6370004246798139,intensity,0.0
0.6447687225417629,derivative,-1.2803925364393354
0.6447687225417629,intensity,0.0
0.6525370204037118,derivative,-1.2726242385773863
0.6525370204037118,intensity,0.0
0.6603053182656607,derivative,-1.2648559407154374
0.6603053182656607,intensity,0.0
0.6680736161276097,derivative,-1.2570876428534885
0.6680736161276097,intensity,0.0
0.6758419139895586,derivative,-1.2493193449915396
0.6758419139895586,intensity,0.0
0.6836102118515076,derivative,-1.2415510471295907
0.6836102118515076,intensity,0.0
0.6913785097134566,derivative,-1.2337827492676414
0.6913785097134566,intensity,0.0
0.6991468075754055,derivative,-1.2260144514056928
0.6991468075754055,intensity,0.0
0.7069151054373545,derivative,-1.2182461535437437
0.7069151054373545,intensity,0.0
0.7146834032993035,derivative,-1.2104778556817948
0.7146834032993035,intensity,0.0
0.7224517011612523,derivative,-1.202709557819846
0.7224517011612523,intensity,0.0
0.7302199990232013,derivative,-1.194941259957897
0.7302199990232013,intensity,0.0
0.7379882968851502,derivative,-1.187172962095948
0.7379882968851502,intensity,0.0
0.7457565947470992,derivative,-1.179404664233999
0.7457565947470992,intensity,0.0
0.7535248926090482,derivative,-1.17163636637205
0.7535248926090482,intensity,0.0
0.7612931904709971,derivative,-1.163868068510101
0.7612931904709971,intensity,0.0
0.7690614883329461,derivative,-1.156099770648152
0.7690614883329461,intensity,0.0
0.776829786194895,derivative,-1.148331472786203
0.776829786194895,intensity,0.0
0.784598084056844,derivative,-1.1405631749242542
0.784598084056844,intensity,0.0
0.7923663819187929,derivative,-1.1327948770623053
0.7923663819187929,intensity,0.0
0.8001346797807418,derivative,-1.1250265792003564
0.8001346797807418,intensity,0.0
0.8079029776426908,derivative,-1.1172582813384075
0.8079029776426908,intensity,0.0
0.8156712755046398,derivative,-1.1094899834764587
0.8156712755046398,intensity,0.0
0.8234395733665887,derivative,-1.1017216856145098
0.8234395733665887,intensity,0.0
0.8312078712285377,derivative,-1.0939533877525607
0.8312078712285377,intensity,0.0
0.8389761690904867,derivative,-1.0861850898906114
0.8389761690904867,intensity,0.0
0.8467444669524355,derivative,-1.0784167920286625
0.8467444669524355,intensity,0.0
0.8545127648143845,derivative,-1.0706484941667136
0.8545127648143845,intensity,0.0
0.8622810626763334,derivative,-1.0628801963047647
0.8622810626763334,intensity,0.0
0.8700493605382824,derivative,-1.0551118984428158
0.8700493605382824,intensity,0.0
0.8778176584002314,derivative,-1.0473436005808667
0.8778176584002314,intensity,0.0
0.8855859562621803,derivative,-1.039575302718918
0.8855859562621803,intensity,0.0
0.8933542541241293,derivative,-1.0318070048569687
0.8933542541241293,intensity,0.0
0.9011225519860782,derivative,-1.02403870699502
0.9011225519860782,intensity,0.0
0.9088908498480271,derivative,-1.016270409133071
0.9088908498480271,intensity,0.0
0.9166591477099761,derivative,-1.0085021112711219
0.9166591477099761,intensity,0.0
0.924427445571925,derivative,-1.000733813409173
0.924427445571925,intensity,0.0
0.932195743433874,derivative,-0.9929655155472241
0.932195743433874,intensity,0.0
0.939964041295823,derivative,-0.9851972176852752
0.939964041295823,intensity,0.0
0.9477323391577719,derivative,-0.9774289198233264
0.9477323391577719,intensity,0.0
0.9555006370197209,derivative,-0.9696606219613775
0.9555006370197209,intensity,0.0
0.9632689348816699,derivative,-0.9618923240994284
0.9632689348816699,intensity,0.0
0.9710372327436188,derivative,-0.9541240262374795
0.9710372327436188,intensity,0.0
0.9788055306055677,derivative,-0.9463557283755306
0.9788055306055677,intensity,0.0
0.9865738284675166,derivative,-0.9385874305135817
0.9865738284675166,intensity,0.0
0.9943421263294656,derivative,-0.9308191326516326
0.9943421263294656,intensity,0.0
1.0021104241914145,derivative,-0.9230508347896837
1.0021104241914145,intensity,0.0
1.0098787220533636,derivative,-0.9152825369277349
1.0098787220533636,intensity,0.0
1.0176470199153125,derivative,-0.9075142390657857
1.0176470199153125,intensity,0.0
1.0254153177772614,derivative,-0.8997459412038368
1.0254153177772614,intensity,0.0
1.0331836156392105,derivative,-0.8919776433418877
1.0331836156392105,intensity,0.0
1.0409519135011593,derivative,-0.8842093454799388
1.0409519135011593,intensity,0.0
1.0487202113631082,derivative,-0.8764410476179899
1.0487202113631082,intensity,0.0
1.056488509225057,derivative,-0.8686727497560409
1.056488509225057,intensity,0.0
1.0642568070870062,derivative,-0.8609044518940918
1.0642568070870062,intensity,0.0
1.072025104948955,derivative,-0.8531361540321429
1.072025104948955,intensity,0.0
1.079793402810904,derivative,-0.8453678561701943
1.079793402810904,intensity,0.0
1.087561700672853,derivative,-0.8375995583082452
1.087561700672853,intensity,0.0
1.095329998534802,derivative,-0.8298312604462963
1.095329998534802,intensity,0.0
1.1030982963967508,derivative,-0.8220629625843474
1.1030982963967508,intensity,0.0
1.1108665942587,derivative,-0.8142946647223983
1.1108665942587,intensity,0.0
1.1186348921206488,derivative,-0.8065263668604494
1.1186348921206488,intensity,0.0
1.1264031899825977,derivative,-0.7987580689985005
1.1264031899825977,intensity,0.0
1.1341714878445468,derivative,-0.7909897711365514
1.1341714878445468,intensity,0.0
1.1419397857064957,derivative,-0.7832214732746026
1.1419397857064957,intensity,0.0
1.1497080835684446,derivative,-0.7754531754126537
1.1497080835684446,intensity,0.0
1.1574763814303937,derivative,-0.7676848775507046
1.1574763814303937,intensity,0.0
1.1652446792923425,derivative,-0.7599165796887557
1.1652446792923425,intensity,0.0
1.1730129771542914,derivative,-0.7521482818268068
1.1730129771542914,intensity,0.0
1.1807812750162405,derivative,-0.7443799839648577
1.1807812750162405,intensity,0.0
1.1885495728781894,derivative,-0.7366116861029088
1.1885495728781894,intensity,0.0
1.1963178707401383,derivative,-0.72884338824096
1.1963178707401383,intensity,0.0
1.2040861686020872,derivative,-0.7210750903790111
1.2040861686020872,intensity,0.0
1.2118544664640363,derivative,-0.7133067925170619
1.2118544664640363,intensity,0.0
1.2196227643259852,derivative,-0.705538494655113
1.2196227643259852,intensity,0.0
1.227391062187934,derivative,-0.6977701967931641
1.227391062187934,intensity,0.0
1.2351593600498831,derivative,-0.6900018989312152
1.2351593600498831,intensity,0.0
1.242927657911832,derivative,-0.6822336010692663
1.242927657911832,intensity,0.0
1.250695955773781,derivative,-0.6744653032073175
1.250695955773781,intensity,0.0
1.25846425363573,derivative,-0.6666970053453682
1.25846425363573,intensity,0.0
1.2662325514976789,derivative,-0.6589287074834194
1.2662325514976789,intensity,0.0
1.2740008493596278,derivative,-0.6511604096214705
1.2740008493596278,intensity,0.0
1.2817691472215769,derivative,-0.6433921117595214
1.2817691472215769,intensity,0.0
1.2895374450835257,derivative,-0.6356238138975725
1.2895374450835257,intensity,0.0
1.2973057429454746,derivative,-0.6278555160356236
1.2973057429454746,intensity,0.0
1.3050740408074235,derivative,-0.6200872181736746
1.3050740408074235,intensity,0.0
1.3128423386693726,derivative,-0.6123189203117257
1.3128423386693726,intensity,0.0
1.3206106365313215,derivative,-0.6045506224497769
1.3206106365313215,intensity,0.0
1.3283789343932704,derivative,-0.5967823245878279
1.3283789343932704,intensity,0.0
1.3361472322552195,derivative,-0.5890140267258788
1.3361472322552195,intensity,0.0
1.3439155301171684,derivative,-0.5812457288639299
1.3439155301171684,intensity,0.0
1.3516838279791172,derivative,-0.573477431001981
1.3516838279791172,intensity,0.0
1.3594521258410663,derivative,-0.5657091331400319
1.3594521258410663,intensity,0.0
1.3672204237030152,derivative,-0.557940835278083
1.3672204237030152,intensity,0.0
1.374988721564964,derivative,-0.5501725374161341
1.374988721564964,intensity,0.0
1.3827570194269132,derivative,-0.5424042395541849
1.3827570194269132,intensity,0.0
1.390525317288862,derivative,-0.534635941692236
1.390525317288862,intensity,0.0
1.398293615150811,derivative,-0.5268676438302873
1.398293615150811,intensity,0.0
1.40606191301276,derivative,-0.5190993459683382
1.40606191301276,intensity,0.0
1.413830210874709,derivative,-0.5113310481063893
1.413830210874709,intensity,0.0
1.4215985087366578,derivative,-0.5035627502444404
1.4215985087366578,intensity,0.0
1.429366806598607,derivative,-0.49579445238249126
1.429366806598607,intensity,0.0
1.4371351044605558,derivative,-0.4880261545205424
1.4371351044605558,intensity,0.0
1.4449034023225047,derivative,-0.48025785665859355
1.4449034023225047,intensity,0.0
1.4526717001844536,derivative,-0.47248955879664467
1.4526717001844536,intensity,0.0
1.4604399980464027,derivative,-0.46472126093469546
1.4604399980464027,intensity,0.0
1.4682082959083516,derivative,-0.45695296307274663
1.4682082959083516,intensity,0.0
1.4759765937703004,derivative,-0.44918466521079786
1.4759765937703004,intensity,0.0
1.4837448916322495,derivative,-0.44141636734884876
1.4837448916322495,intensity,0.0
1.4915131894941984,derivative,-0.4336480694868999
1.4915131894941984,intensity,0.0
1.4992814873561473,derivative,-0.425879771624951
1.4992814873561473,intensity,0.0
1.5070497852180964,derivative,-0.41811147376300184
1.5070497852180964,intensity,0.0
1.5148180830800453,derivative,-0.41034317590105296
1.5148180830800453,intensity,0.0
1.5225863809419942,derivative,-0.4025748780391041
1.5225863809419942,intensity,0.0
1.5303546788039433,derivative,-0.394806580177155
1.5303546788039433,intensity,0.0
1.5381229766658921,derivative,-0.3870382823152061
1.5381229766658921,intensity,0.0
1.545891274527841,derivative,-0.37926998445325705
1.545891274527841,intensity,0.0
1.55365957238979,derivative,-0.37150168659130817
1.55365957238979,intensity,0.0
1.561427870251739,derivative,-0.3637333887293593
1.561427870251739,intensity,0.0
1.569196168113688,derivative,-0.3559650908674104
1.569196168113688,intensity,0.0
1.5769644659756368,derivative,-0.3481967930054615
1.5769644659756368,intensity,0.0
1.5847327638375859,derivative,-0.34042849514351237
1.5847327638375859,intensity,0.0
1.5925010616995348,derivative,-0.3326601972815635
1.5925010616995348,intensity,0.0
1.6002693595614836,derivative,-0.3248918994196146
1.6002693595614836,intensity,0.0
1.6080376574234327,derivative,-0.3171236015576655
1.6080376574234327,intensity,0.0
1.6158059552853816,derivative,-0.3093553036957165
1.6158059552853816,intensity,0.0
1.6235742531473305,derivative,-0.3015870058337676
1.6235742531473305,intensity,0.0
1.6313425510092796,derivative,-0.2938187079718187
1.6313425510092796,intensity,0.0
1.6391108488712285,derivative,-0.2860504101098698
1.6391108488712285,intensity,0.0
1.6468791467331774,derivative,-0.27828211224792093
1.6468791467331774,intensity,0.0
1.6546474445951265,derivative,-0.27051381438597183
1.6546474445951265,intensity,0.0
1.6624157424570754,derivative,-0.2627455165240229
1.6624157424570754,intensity,0.0
1.6701840403190242,derivative,-0.254977218662074
1.6701840403190242,intensity,0.0
1.6779523381809733,derivative,-0.2472089208001249
1.6779523381809733,intensity,0.0
1.6857206360429222,derivative,-0.23944062293817592
1.6857206360429222,intensity,0.0
1.693488933904871,derivative,-0.23167232507622704
1.693488933904871,intensity,0.0
1.70125723176682,derivative,-0.2239040272142781
1.70125723176682,intensity,0.0
1.709025529628769,derivative,-0.216135729352329
1.709025529628769,intensity,0.0
1.716793827490718,derivative,-0.20836743149038034
1.716793827490718,intensity,0.0
1.7245621253526668,derivative,-0.20059913362843146
1.7245621253526668,intensity,0.0
1.732330423214616,derivative,-0.19283083576648236
1.732330423214616,intensity,0.0
1.7400987210765648,derivative,-0.18506253790453342
1.7400987210765648,intensity,0.0
1.7478670189385137,derivative,-0.17729424004258443
1.7478670189385137,intensity,0.0
1.7556353168004628,derivative,-0.16952594218063533
1.7556353168004628,intensity,0.0
1.7634036146624117,derivative,-0.16175764431868644
1.7634036146624117,intensity,0.0
1.7711719125243606,derivative,-0.15398934645673756
1.7711719125243606,intensity,0.0
1.7789402103863097,derivative,-0.1462210485947884
1.7789402103863097,intensity,0.0
1.7867085082482586,derivative,-0.13845275073283952
1.7867085082482586,intensity,0.0
1.7944768061102074,derivative,-0.13068445287089087
1.7944768061102074,intensity,0.0
1.8022451039721563,derivative,-0.12291615500894199
1.8022451039721563,intensity,0.0
1.8100134018341054,derivative,-0.11514785714699288
1.8100134018341054,intensity,0.0
1.8177816996960543,derivative,-0.10737955928504384
1.8177816996960543,intensity,0.0
1.8255499975580032,derivative,-0.09961126142309501
1.8255499975580032,intensity,0.0
1.8333182954199523,derivative,-0.09184296356114585
1.8333182954199523,intensity,0.0
1.8410865932819012,derivative,-0.08407466569919697
1.8410865932819012,intensity,0.0
1.84885489114385,derivative,-0.07630636783724809
1.84885489114385,intensity,0.0
1.8566231890057991,derivative,-0.06853806997529893
1.8566231890057991,intensity,0.0
1.864391486867748,derivative,-0.06076977211335005
1.864391486867748,intensity,0.0
1.872159784729697,derivative,-0.05300147425140139
1.872159784729697,intensity,0.0
1.879928082591646,derivative,-0.045233176389452234
1.879928082591646,intensity,0.0
1.887696380453595,derivative,-0.037464878527503354
1.887696380453595,intensity,0.0
1.8954646783155438,derivative,-0.02969658066555453
1.8954646783155438,intensity,0.0
1.9032329761774929,derivative,-0.02192828280360526
1.9032329761774929,intensity,0.0
1.9110012740394418,derivative,-0.014159984941656378
1.9110012740394418,intensity,0.0
1.9187695719013906,derivative,-0.006391687079707553
1.9187695719013906,intensity,0.0
1.9265378697633397,derivative,0.0013766107822416052
1.9265378697633397,intensity,0.0013766107822416052
1.9343061676252886,derivative,0.00914490864419043
1.9343061676252886,intensity,0.00914490864419043
1.9420744654872375,derivative,0.016913206506139367
1.9420744654872375,intensity,0.016913206506139367
1.9498427633491864,derivative,0.024681504368088303
1.9498427633491864,intensity,0.024681504368088303
1.9576110612111355,derivative,0.032449802230037184
1.9576110612111355,intensity,0.032449802230037184
1.9653793590730844,derivative,0.040218100091986064
1.9653793590730844,intensity,0.040218100091986064
1.9731476569350332,derivative,0.047986397953935
1.9731476569350332,intensity,0.047986397953935
1.9809159547969823,derivative,0.0557546958158841
1.9809159547969823,intensity,0.0557546958158841
1.9886842526589312,derivative,0.06352299367783304
1.9886842526589312,intensity,0.06352299367783304
1.99645255052088,derivative,0.07129129153978192
1.99645255052088,intensity,0.07129129153978192
2.004220848382829,derivative,0.0790595894017308
2.004220848382829,intensity,0.0790595894017308
2.011989146244778,derivative,0.08682788726367968
2.011989146244778,intensity,0.08682788726367968
2.019757444106727,derivative,0.09459618512562906
2.019757444106727,intensity,0.09459618512562906
2.027525741968676,derivative,0.102364482987578
2.027525741968676,intensity,0.102364482987578
2.035294039830625,derivative,0.11013278084952666
2.035294039830625,intensity,0.11013278084952666
2.043062337692574,derivative,0.1179010787114756
2.043062337692574,intensity,0.1179010787114756
2.0508306355545227,derivative,0.12566937657342442
2.0508306355545227,intensity,0.12566937657342442
2.0585989334164716,derivative,0.1334376744353733
2.0585989334164716,intensity,0.1334376744353733
2.066367231278421,derivative,0.14120597229732273
2.066367231278421,intensity,0.14120597229732273
2.07413552914037,derivative,0.14897427015927162
2.07413552914037,intensity,0.14897427015927162
2.0819038270023187,derivative,0.15674256802122055
2.0819038270023187,intensity,0.15674256802122055
2.0896721248642676,derivative,0.16451086588316938
2.0896721248642676,intensity,0.16451086588316938
2.0974404227262164,derivative,0.17227916374511826
2.0974404227262164,intensity,0.17227916374511826
2.1052087205881653,derivative,0.18004746160706717
2.1052087205881653,intensity,0.18004746160706717
2.112977018450114,derivative,0.18781575946901605
2.112977018450114,intensity,0.18781575946901605
2.1207453163120635,derivative,0.1955840573309653
2.1207453163120635,intensity,0.1955840573309653
2.1285136141740124,derivative,0.20335235519291434
2.1285136141740124,intensity,0.20335235519291434
2.1362819120359613,derivative,0.21112065305486322
2.1362819120359613,intensity,0.21112065305486322
2.14405020989791,derivative,0.21888895091681213
2.14405020989791,intensity,0.21888895091681213
2.151818507759859,derivative,0.2266572487787606
2.151818507759859,intensity,0.2266572487787606
2.159586805621808,derivative,0.23442554664070955
2.159586805621808,intensity,0.23442554664070955
2.1673551034837573,derivative,0.24219384450265885
2.1673551034837573,intensity,0.24219384450265885
2.175123401345706,derivative,0.24996214236460776
2.175123401345706,intensity,0.24996214236460776
2.182891699207655,derivative,0.25773044022655667
2.182891699207655,intensity,0.25773044022655667
2.190659997069604,derivative,0.26549873808850555
2.190659997069604,intensity,0.26549873808850555
2.198428294931553,derivative,0.27326703595045454
2.198428294931553,intensity,0.27326703595045454
2.2061965927935017,derivative,0.2810353338124034
2.2061965927935017,intensity,0.2810353338124034
2.213964890655451,derivative,0.28880363167435275
2.213964890655451,intensity,0.28880363167435275
2.2217331885174,derivative,0.2965719295363016
2.2217331885174,intensity,0.2965719295363016
2.2295014863793488,derivative,0.3043402273982505
2.2295014863793488,intensity,0.3043402273982505
2.2372697842412976,derivative,0.31210852526019944
2.2372697842412976,intensity,0.31210852526019944
2.2450380821032465,derivative,0.3198768231221484
2.2450380821032465,intensity,0.3198768231221484
2.2528063799651954,derivative,0.32764512098409726
2.2528063799651954,intensity,0.32764512098409726
2.2605746778271443,derivative,0.33541341884604614
2.2605746778271443,intensity,0.33541341884604614
2.2683429756890936,derivative,0.34318171670799547
2.2683429756890936,intensity,0.34318171670799547
2.2761112735510425,derivative,0.3509500145699444
2.2761112735510425,intensity,0.3509500145699444
2.2838795714129914,derivative,0.3587183124318933
2.2838795714129914,intensity,0.3587183124318933
2.2916478692749402,derivative,0.3664866102938422
2.2916478692749402,intensity,0.3664866102938422
2.299416167136889,derivative,0.3742549081557911
2.299416167136889,intensity,0.3742549081557911
2.307184464998838,derivative,0.38202320601774
2.307184464998838,intensity,0.38202320601774
2.3149527628607873,derivative,0.38979150387968897
2.3149527628607873,intensity,0.38979150387968897
2.322721060722736,derivative,0.39755980174163785
2.322721060722736,intensity,0.39755980174163785
2.330489358584685,derivative,0.40532809960358673
2.330489358584685,intensity,0.40532809960358673
2.338257656446634,derivative,0.4130963974655356
2.338257656446634,intensity,0.4130963974655356
2.346025954308583,derivative,0.4208646953274845
2.346025954308583,intensity,0.4208646953274845
2.3537942521705317,derivative,0.4286329931894335
2.3537942521705317,intensity,0.4286329931894335
2.361562550032481,derivative,0.4364012910513828
2.361562550032481,intensity,0.4364012910513828
2.36933084789443,derivative,0.4441695889133317
2.36933084789443,intensity,0.4441695889133317
2.377099145756379,derivative,0.4519378867752806
2.377099145756379,intensity,0.4519378867752806
2.3848674436183277,derivative,0.45970618463722945
2.3848674436183277,intensity,0.45970618463722945
2.3926357414802766,derivative,0.46747448249917845
2.3926357414802766,intensity,0.46747448249917845
2.4004040393422255,derivative,0.4752427803611273
2.4004040393422255,intensity,0.4752427803611273
2.4081723372041743,derivative,0.4830110782230762
2.4081723372041743,intensity,0.4830110782230762
2.4159406350661237,derivative,0.49077937608502553
2.4159406350661237,intensity,0.49077937608502553
2.4237089329280725,derivative,0.4985476739469744
2.4237089329280725,intensity,0.4985476739469744
2.4314772307900214,derivative,0.5063159718089234
2.4314772307900214,intensity,0.5063159718089234
2.4392455286519703,derivative,0.5140842696708723
2.4392455286519703,intensity,0.5140842696708723
2.447013826513919,derivative,0.5218525675328212
2.447013826513919,intensity,0.5218525675328212
2.454782124375868,derivative,0.52962086539477
2.454782124375868,intensity,0.52962086539477
2.4625504222378174,derivative,0.5373891632567194
2.4625504222378174,intensity,0.5373891632567194
2.4703187200997663,derivative,0.5451574611186679
2.4703187200997663,intensity,0.5451574611186679
2.478087017961715,derivative,0.5529257589806168
2.478087017961715,intensity,0.5529257589806168
2.485855315823664,derivative,0.5606940568425657
2.485855315823664,intensity,0.5606940568425657
2.493623613685613,derivative,0.5684623547045146
2.493623613685613,intensity,0.5684623547045146
2.501391911547562,derivative,0.5762306525664634
2.501391911547562,intensity,0.5762306525664634
2.5091602094095107,derivative,0.5839989504284123
2.5091602094095107,intensity,0.5839989504284123
2.51692850727146,derivative,0.5917672482903618
2.51692850727146,intensity,0.5917672482903618
2.524696805133409,derivative,0.5995355461523106
2.524696805133409,intensity,0.5995355461523106
2.5324651029953578,derivative,0.6073038440142595
2.5324651029953578,intensity,0.6073038440142595
2.5402334008573066,derivative,0.6150721418762084
2.5402334008573066,intensity,0.6150721418762084
2.5480016987192555,derivative,0.6228404397381573
2.5480016987192555,intensity,0.6228404397381573
2.5557699965812044,derivative,0.6306087376001062
2.5557699965812044,intensity,0.6306087376001062
2.5635382944431537,derivative,0.6383770354620556
2.5635382944431537,intensity,0.6383770354620556
2.5713065923051026,derivative,0.6461453333240045
2.5713065923051026,intensity,0.6461453333240045
2.5790748901670515,derivative,0.6539136311859535
2.5790748901670515,intensity,0.6539136311859535
2.5868431880290004,derivative,0.6616819290479022
2.5868431880290004,intensity,0.6616819290479022
2.5946114858909493,derivative,0.6694502269098511
2.5946114858909493,intensity,0.6694502269098511
2.602379783752898,derivative,0.6772185247718001
2.602379783752898,intensity,0.6772185247718001
2.610148081614847,derivative,0.684986822633749
2.610148081614847,intensity,0.684986822633749
2.6179163794767963,derivative,0.6927551204956983
2.6179163794767963,intensity,0.6927551204956983
2.625684677338745,derivative,0.7005234183576468
2.625684677338745,intensity,0.7005234183576468
2.633452975200694,derivative,0.7082917162195956
2.633452975200694,intensity,0.7082917162195956
2.641221273062643,derivative,0.7160600140815446
2.641221273062643,intensity,0.7160600140815446
2.648989570924592,derivative,0.7238283119434935
2.648989570924592,intensity,0.7238283119434935
2.6567578687865407,derivative,0.7315966098054424
2.6567578687865407,intensity,0.7315966098054424
2.66452616664849,derivative,0.7393649076673917
2.66452616664849,intensity,0.7393649076673917
2.672294464510439,derivative,0.7471332055293407
2.672294464510439,intensity,0.7471332055293407
2.680062762372388,derivative,0.7549015033912896
2.680062762372388,intensity,0.7549015033912896
2.6878310602343367,derivative,0.7626698012532385
2.6878310602343367,intensity,0.7626698012532385
2.6955993580962856,derivative,0.7704380991151873
2.6955993580962856,intensity,0.7704380991151873
2.7033676559582345,derivative,0.7782063969771362
2.7033676559582345,intensity,0.7782063969771362
2.711135953820184,derivative,0.7859746948390856
2.711135953820184,intensity,0.7859746948390856
2.7189042516821327,derivative,0.7937429927010345
2.7189042516821327,intensity,0.7937429927010345
2.7266725495440816,derivative,0.8015112905629834
2.7266725495440816,intensity,0.8015112905629834
2.7344408474060304,derivative,0.8092795884249322
2.7344408474060304,intensity,0.8092795884249322
2.7422091452679793,derivative,0.8170478862868812
2.7422091452679793,intensity,0.8170478862868812
2.749977443129928,derivative,0.8248161841488301
2.749977443129928,intensity,0.8248161841488301
2.757745740991877,derivative,0.832584482010779
2.757745740991877,intensity,0.832584482010779
2.7655140388538264,derivative,0.8403527798727284
2.7655140388538264,intensity,0.8403527798727284
2.7732823367157753,derivative,0.8481210777346773
2.7732823367157753,intensity,0.8481210777346773
2.781050634577724,derivative,0.8558893755966261
2.781050634577724,intensity,0.8558893755966261
2.788818932439673,derivative,0.8636576734585746
2.788818932439673,intensity,0.8636576734585746
2.796587230301622,derivative,0.8714259713205236
2.796587230301622,intensity,0.8714259713205236
2.804355528163571,derivative,0.8791942691824725
2.804355528163571,intensity,0.8791942691824725
2.81212382602552,derivative,0.8869625670444219
2.81212382602552,intensity,0.8869625670444219
2.819892123887469,derivative,0.8947308649063707
2.819892123887469,intensity,0.8947308649063707
2.827660421749418,derivative,0.9024991627683195
2.827660421749418,intensity,0.9024991627683195
2.8354287196113668,derivative,0.9102674606302685
2.8354287196113668,intensity,0.9102674606302685
2.8431970174733157,derivative,0.9180357584922174
2.8431970174733157,intensity,0.9180357584922174
2.8509653153352645,derivative,0.9258040563541663
2.8509653153352645,intensity,0.9258040563541663
2.858733613197214,derivative,0.9335723542161156
2.858733613197214,intensity,0.9335723542161156
2.8665019110591627,derivative,0.9413406520780645
2.8665019110591627,intensity,0.9413406520780645
2.8742702089211116,derivative,0.9491089499400134
2.8742702089211116,intensity,0.9491089499400134
2.8820385067830605,derivative,0.9568772478019624
2.8820385067830605,intensity,0.9568772478019624
2.8898068046450094,derivative,0.9646455456639113
2.8898068046450094,intensity,0.9646455456639113
2.8975751025069583,derivative,0.9724138435258601
2.8975751025069583,intensity,0.9724138435258601
2.905343400368907,derivative,0.9801821413878091
2.905343400368907,intensity,0.9801821413878091
2.9131116982308565,derivative,0.9879504392497583
2.9131116982308565,intensity,0.9879504392497583
2.9208799960928054,derivative,0.9957187371117073
2.9208799960928054,intensity,0.9957187371117073
2.9286482939547542,derivative,1.0034870349736562
2.9286482939547542,intensity,1.0034870349736562
2.936416591816703,derivative,1.011255332835605
2.936416591816703,intensity,1.011255332835605
2.944184889678652,derivative,1.019023630697554
2.944184889678652,intensity,1.019023630697554
2.951953187540601,derivative,1.0267919285595024
2.951953187540601,intensity,1.0267919285595024
2.95972148540255,derivative,1.0345602264214517
2.95972148540255,intensity,1.0345602264214517
2.967489783264499,derivative,1.0423285242834006
2.967489783264499,intensity,1.0423285242834006
2.975258081126448,derivative,1.0500968221453495
2.975258081126448,intensity,1.0500968221453495
2.983026378988397,derivative,1.0578651200072984
2.983026378988397,intensity,1.0578651200072984
2.9907946768503457,derivative,1.0656334178692475
2.9907946768503457,intensity,1.0656334178692475
2.9985629747122946,derivative,1.0734017157311964
2.9985629747122946,intensity,1.0734017157311964
3.0063312725742435,derivative,1.0811700135931452
3.0063312725742435,intensity,1.0811700135931452
3.014099570436193,derivative,1.0889383114550946
3.014099570436193,intensity,1.0889383114550946
3.0218678682981417,derivative,1.0967066093170437
3.0218678682981417,intensity,1.0967066093170437
3.0296361661600906,derivative,1.1044749071789925
3.0296361661600906,intensity,1.1044749071789925
3.0374044640220395,derivative,1.1122432050409414
3.0374044640220395,intensity,1.1122432050409414
3.0451727618839883,derivative,1.1200115029028903
3.0451727618839883,intensity,1.1200115029028903
3.052941059745937,derivative,1.127779800764839
3.052941059745937,intensity,1.127779800764839
3.0607093576078865,derivative,1.1355480986267885
3.0607093576078865,intensity,1.1355480986267885
3.0684776554698354,derivative,1.1433163964887374
3.0684776554698354,intensity,1.1433163964887374
3.0762459533317843,derivative,1.1510846943506863
3.0762459533317843,intensity,1.1510846943506863
3.084014251193733,derivative,1.1588529922126352
3.084014251193733,intensity,1.1588529922126352
3.091782549055682,derivative,1.166621290074584
3.091782549055682,intensity,1.166621290074584
3.099550846917631,derivative,1.174389587936533
3.099550846917631,intensity,1.174389587936533
3.10731914477958,derivative,1.1821578857984818
3.10731914477958,intensity,1.1821578857984818
3.115087442641529,derivative,1.1899261836604307
3.115087442641529,intensity,1.1899261836604307
3.122855740503478,derivative,1.1976944815223796
3.122855740503478,intensity,1.1976944815223796
3.130624038365427,derivative,1.2054627793843287
3.130624038365427,intensity,1.2054627793843287
3.138392336227376,derivative,1.2132310772462773
3.138392336227376,intensity,1.2132310772462773
3.1461606340893247,derivative,1.2209993751082262
3.1461606340893247,intensity,1.2209993751082262
3.1539289319512736,derivative,1.2287676729701753
3.1539289319512736,intensity,1.2287676729701753
3.161697229813223,derivative,1.2365359708321246
3.161697229813223,intensity,1.2365359708321246
3.1694655276751718,derivative,1.2443042686940735
3.1694655276751718,intensity,1.2443042686940735
3.1772338255371206,derivative,1.2520725665560224
3.1772338255371206,intensity,1.2520725665560224
3.1850021233990695,derivative,1.2598408644179713
3.1850021233990695,intensity,1.2598408644179713
3.1927704212610184,derivative,1.2676091622799202
3.1927704212610184,intensity,1.2676091622799202
3.2005387191229673,derivative,1.2753774601418693
3.2005387191229673,intensity,1.2753774601418693
3.2083070169849166,derivative,1.2831457580038186
3.2083070169849166,intensity,1.2831457580038186
3.2160753148468655,derivative,1.2909140558657675
3.2160753148468655,intensity,1.2909140558657675
3.2238436127088144,derivative,1.2986823537277163
3.2238436127088144,intensity,1.2986823537277163
3.2316119105707632,derivative,1.3064506515896652
3.2316119105707632,intensity,1.3064506515896652
3.239380208432712,derivative,1.314218949451614
3.239380208432712,intensity,1.314218949451614
3.247148506294661,derivative,1.321987247313563
3.247148506294661,intensity,1.321987247313563
3.25491680415661,derivative,1.3297555451755119
3.25491680415661,intensity,1.3297555451755119
3.262685102018559,derivative,1.3375238430374607
3.262685102018559,intensity,1.3375238430374607
3.270453399880508,derivative,1.3452921408994096
3.270453399880508,intensity,1.3452921408994096
3.278221697742457,derivative,1.3530604387613585
3.278221697742457,intensity,1.3530604387613585
3.285989995604406,derivative,1.3608287366233074
3.285989995604406,intensity,1.3608287366233074
3.2937582934663547,derivative,1.3685970344852563
3.2937582934663547,intensity,1.3685970344852563
3.3015265913283036,derivative,1.3763653323472052
3.3015265913283036,intensity,1.3763653323472052
3.309294889190253,derivative,1.3841336302091547
3.309294889190253,intensity,1.3841336302091547
3.317063187052202,derivative,1.3919019280711036
3.317063187052202,intensity,1.3919019280711036
3.3248314849141507,derivative,1.3996702259330525
3.3248314849141507,intensity,1.3996702259330525
3.3325997827760996,derivative,1.4074385237950013
3.3325997827760996,intensity,1.4074385237950013
3.3403680806380485,derivative,1.4152068216569504
3.3403680806380485,intensity,1.4152068216569504
3.3481363784999973,derivative,1.4229751195188993
3.3481363784999973,intensity,1.4229751195188993
3.3559046763619467,derivative,1.4307434173808486
3.3559046763619467,intensity,1.4307434173808486
3.3636729742238956,derivative,1.4385117152427975
3.3636729742238956,intensity,1.4385117152427975
3.3714412720858444,derivative,1.4462800131047464
3.3714412720858444,intensity,1.4462800131047464
3.3792095699477933,derivative,1.4540483109666953
3.3792095699477933,intensity,1.4540483109666953
3.386977867809742,derivative,1.4618166088286442
3.386977867809742,intensity,1.4618166088286442
3.394746165671691,derivative,1.469584906690593
3.394746165671691,intensity,1.469584906690593
3.40251446353364,derivative,1.477353204552542
3.40251446353364,intensity,1.477353204552542
3.4102827613955893,derivative,1.4851215024144913
3.4102827613955893,intensity,1.4851215024144913
3.418051059257538,derivative,1.4928898002764401
3.418051059257538,intensity,1.4928898002764401
3.425819357119487,derivative,1.5006580981383886
3.425819357119487,intensity,1.5006580981383886
3.433587654981436,derivative,1.5084263960003375
3.433587654981436,intensity,1.5084263960003375
3.441355952843385,derivative,1.5161946938622863
3.441355952843385,intensity,1.5161946938622863
3.4491242507053337,derivative,1.5239629917242352
3.4491242507053337,intensity,1.5239629917242352
3.456892548567283,derivative,1.5317312895861845
3.456892548567283,intensity,1.5317312895861845
3.464660846429232,derivative,1.5394995874481336
3.464660846429232,intensity,1.5394995874481336
3.4724291442911808,derivative,1.5472678853100825
3.4724291442911808,intensity,1.5472678853100825
3.4801974421531296,derivative,1.5550361831720314
3.4801974421531296,intensity,1.5550361831720314
3.4879657400150785,derivative,1.5628044810339803
3.4879657400150785,intensity,1.5628044810339803
3.4957340378770274,derivative,1.5705727788959292
3.4957340378770274,intensity,1.5705727788959292
3.5035023357389763,derivative,1.578341076757878
3.5035023357389763,intensity,1.578341076757878
3.5112706336009256,derivative,1.5861093746198276
3.5112706336009256,intensity,1.5861093746198276
3.5190389314628745,derivative,1.5938776724817763
3.5190389314628745,intensity,1.5938776724817763
3.5268072293248234,derivative,1.6016459703437254
3.5268072293248234,intensity,1.6016459703437254
3.5345755271867723,derivative,1.6094142682056742
3.5345755271867723,intensity,1.6094142682056742
3.542343825048721,derivative,1.6171825660676231
3.542343825048721,intensity,1.6171825660676231
3.55011212291067,derivative,1.624950863929572
3.55011212291067,intensity,1.624950863929572
3.5578804207726193,derivative,1.6327191617915213
3.5578804207726193,intensity,1.6327191617915213
3.5656487186345682,derivative,1.6404874596534702
3.5656487186345682,intensity,1.6404874596534702
3.573417016496517,derivative,1.648255757515419
3.573417016496517,intensity,1.648255757515419
3.581185314358466,derivative,1.656024055377368
3.581185314358466,intensity,1.656024055377368
3.588953612220415,derivative,1.6637923532393164
3.588953612220415,intensity,1.6637923532393164
3.5967219100823637,derivative,1.6715606511012653
3.5967219100823637,intensity,1.6715606511012653
3.6044902079443126,derivative,1.6793289489632142
3.6044902079443126,intensity,1.6793289489632142
3.612258505806262,derivative,1.6870972468251635
3.612258505806262,intensity,1.6870972468251635
3.620026803668211,derivative,1.6948655446871124
3.620026803668211,intensity,1.6948655446871124
3.6277951015301597,derivative,1.7026338425490612
3.6277951015301597,intensity,1.7026338425490612
3.6355633993921086,derivative,1.7104021404110101
3.6355633993921086,intensity,1.7104021404110101
3.6433316972540575,derivative,1.718170438272959
3.6433316972540575,intensity,1.718170438272959
3.6510999951160064,derivative,1.7259387361349083
3.6510999951160064,intensity,1.7259387361349083
3.6588682929779557,derivative,1.7337070339968572
3.6588682929779557,intensity,1.7337070339968572
3.6666365908399046,derivative,1.7414753318588065
3.6666365908399046,intensity,1.7414753318588065
3.6744048887018534,derivative,1.7492436297207554
3.6744048887018534,intensity,1.7492436297207554
3.6821731865638023,derivative,1.7570119275827043
3.6821731865638023,intensity,1.7570119275827043
3.689941484425751,derivative,1.7647802254446532
3.689941484425751,intensity,1.7647802254446532
3.6977097822877,derivative,1.772548523306602
3.6977097822877,intensity,1.772548523306602
3.7054780801496494,derivative,1.7803168211685514
3.7054780801496494,intensity,1.7803168211685514
3.7132463780115983,derivative,1.7880851190305003
3.7132463780115983,intensity,1.7880851190305003
3.721014675873547,derivative,1.7958534168924492
3.721014675873547,intensity,1.7958534168924492
3.728782973735496,derivative,1.803621714754398
3.728782973735496,intensity,1.803621714754398
3.736551271597445,derivative,1.811390012616347
3.736551271597445,intensity,1.811390012616347
3.744319569459394,derivative,1.8191583104782953
3.744319569459394,intensity,1.8191583104782953
3.7520878673213427,derivative,1.8269266083402442
3.7520878673213427,intensity,1.8269266083402442
3.759856165183292,derivative,1.8346949062021936
3.759856165183292,intensity,1.8346949062021936
3.767624463045241,derivative,1.8424632040641424
3.767624463045241,intensity,1.8424632040641424
3.77539276090719,derivative,1.8502315019260913
3.77539276090719,intensity,1.8502315019260913
3.7831610587691387,derivative,1.8579997997880402
3.7831610587691387,intensity,1.8579997997880402
3.7909293566310875,derivative,1.8657680976499893
3.7909293566310875,intensity,1.8657680976499893
3.7986976544930364,derivative,1.8735363955119384
3.7986976544930364,intensity,1.8735363955119384
3.8064659523549857,derivative,1.8813046933738877
3.8064659523549857,intensity,1.8813046933738877
3.8142342502169346,derivative,1.8890729912358366
3.8142342502169346,intensity,1.8890729912358366
3.8220025480788835,derivative,1.8968412890977855
3.8220025480788835,intensity,1.8968412890977855
3.8297708459408324,derivative,1.9046095869597344
3.8297708459408324,intensity,1.9046095869597344
3.8375391438027813,derivative,1.9123778848216832
3.8375391438027813,intensity,1.9123778848216832
3.84530744166473,derivative,1.9201461826836321
3.84530744166473,intensity,1.9201461826836321
3.8530757395266795,derivative,1.9279144805455815
3.8530757395266795,intensity,1.9279144805455815
3.8608440373886284,derivative,1.9356827784075303
3.8608440373886284,intensity,1.9356827784075303
3.8686123352505772,derivative,1.9434510762694792
3.8686123352505772,intensity,1.9434510762694792
3.876380633112526,derivative,1.951219374131428
3.876380633112526,intensity,1.951219374131428
3.884148930974475,derivative,1.958987671993377
3.884148930974475,intensity,1.958987671993377
3.891917228836424,derivative,1.9667559698553259
3.891917228836424,intensity,1.9667559698553259
3.8996855266983728,derivative,1.9745242677172747
3.8996855266983728,intensity,1.9745242677172747
3.907453824560322,derivative,1.9822925655792236
3.907453824560322,intensity,1.9822925655792236
3.915222122422271,derivative,1.9900608634411725
3.915222122422271,intensity,1.9900608634411725
3.92299042028422,derivative,1.9978291613031214
3.92299042028422,intensity,1.9978291613031214
3.9307587181461687,derivative,2.0055974591650703
3.9307587181461687,intensity,2.0055974591650703
3.9385270160081176,derivative,2.013365757027019
3.9385270160081176,intensity,2.013365757027019
3.9462953138700665,derivative,2.021134054888968
3.9462953138700665,intensity,2.021134054888968
3.954063611732016,derivative,2.028902352750918
3.954063611732016,intensity,2.028902352750918
3.9618319095939647,derivative,2.0366706506128667
3.9618319095939647,intensity,2.0366706506128667
3.9696002074559136,derivative,2.0444389484748156
3.9696002074559136,intensity,2.0444389484748156
3.9773685053178625,derivative,2.0522072463367644
3.9773685053178625,intensity,2.0522072463367644
3.9851368031798113,derivative,2.0599755441987133
3.9851368031798113,intensity,2.0599755441987133
3.99290510104176,derivative,2.067743842060662
3.99290510104176,intensity,2.067743842060662
4.000673398903709,derivative,2.075512139922611
4.000673398903709,intensity,2.075512139922611
4.008441696765658,derivative,2.08328043778456
4.008441696765658,intensity,2.08328043778456
4.016209994627607,derivative,2.091048735646509
4.016209994627607,intensity,2.091048735646509
4.023978292489556,derivative,2.0988170335084577
4.023978292489556,intensity,2.0988170335084577
4.0317465903515055,derivative,2.1065853313704075
4.0317465903515055,intensity,2.1065853313704075
4.039514888213454,derivative,2.1143536292323564
4.039514888213454,intensity,2.1143536292323564
4.047283186075403,derivative,2.1221219270943052
4.047283186075403,intensity,2.1221219270943052
4.055051483937352,derivative,2.129890224956254
4.055051483937352,intensity,2.129890224956254
4.062819781799301,derivative,2.1376585228182026
4.062819781799301,intensity,2.1376585228182026
4.07058807966125,derivative,2.145426820680152
4.07058807966125,intensity,2.145426820680152
4.078356377523199,derivative,2.1531951185421008
4.078356377523199,intensity,2.1531951185421008
4.086124675385148,derivative,2.1609634164040497
4.086124675385148,intensity,2.1609634164040497
4.093892973247097,derivative,2.1687317142659985
4.093892973247097,intensity,2.1687317142659985
4.101661271109045,derivative,2.1765000121279474
4.101661271109045,intensity,2.1765000121279474
4.109429568970994,derivative,2.1842683099898963
4.109429568970994,intensity,2.1842683099898963
4.117197866832943,derivative,2.192036607851845
4.117197866832943,intensity,2.192036607851845
4.124966164694892,derivative,2.199804905713794
4.124966164694892,intensity,2.199804905713794
4.132734462556842,derivative,2.207573203575744
4.132734462556842,intensity,2.207573203575744
4.140502760418791,derivative,2.2153415014376927
4.140502760418791,intensity,2.2153415014376927
4.14827105828074,derivative,2.2231097992996416
4.14827105828074,intensity,2.2231097992996416
4.1560393561426885,derivative,2.2308780971615905
4.1560393561426885,intensity,2.2308780971615905
4.163807654004637,derivative,2.2386463950235393
4.163807654004637,intensity,2.2386463950235393
4.171575951866586,derivative,2.2464146928854882
4.171575951866586,intensity,2.2464146928854882
4.179344249728535,derivative,2.254182990747437
4.179344249728535,intensity,2.254182990747437
4.187112547590484,derivative,2.261951288609386
4.187112547590484,intensity,2.261951288609386
4.194880845452433,derivative,2.269719586471335
4.194880845452433,intensity,2.269719586471335
4.202649143314382,derivative,2.2774878843332838
4.202649143314382,intensity,2.2774878843332838
4.210417441176331,derivative,2.2852561821952326
4.210417441176331,intensity,2.2852561821952326
4.2181857390382795,derivative,2.2930244800571815
4.2181857390382795,intensity,2.2930244800571815
4.225954036900228,derivative,2.3007927779191304
4.225954036900228,intensity,2.3007927779191304
4.233722334762178,derivative,2.30856107578108
4.233722334762178,intensity,2.30856107578108
4.241490632624127,derivative,2.316329373643029
4.241490632624127,intensity,2.316329373643029
4.249258930486076,derivative,2.324097671504978
4.249258930486076,intensity,2.324097671504978
4.257027228348025,derivative,2.331865969366927
4.257027228348025,intensity,2.331865969366927
4.264795526209974,derivative,2.3396342672288757
4.264795526209974,intensity,2.3396342672288757
4.272563824071923,derivative,2.3474025650908246
4.272563824071923,intensity,2.3474025650908246
4.2803321219338715,derivative,2.3551708629527734
4.2803321219338715,intensity,2.3551708629527734
4.28810041979582,derivative,2.3629391608147223
4.28810041979582,intensity,2.3629391608147223
4.295868717657769,derivative,2.370707458676671
4.295868717657769,intensity,2.370707458676671
4.303637015519718,derivative,2.378475756538619
4.303637015519718,intensity,2.378475756538619
4.311405313381667,derivative,2.386244054400568
4.311405313381667,intensity,2.386244054400568
4.319173611243616,derivative,2.3940123522625174
4.319173611243616,intensity,2.3940123522625174
4.326941909105566,derivative,2.401780650124467
4.326941909105566,intensity,2.401780650124467
4.3347102069675145,derivative,2.409548947986416
4.3347102069675145,intensity,2.409548947986416
4.342478504829463,derivative,2.417317245848365
4.342478504829463,intensity,2.417317245848365
4.350246802691412,derivative,2.425085543710314
4.350246802691412,intensity,2.425085543710314
4.358015100553361,derivative,2.4328538415722627
4.358015100553361,intensity,2.4328538415722627
4.36578339841531,derivative,2.4406221394342116
4.36578339841531,intensity,2.4406221394342116
4.373551696277259,derivative,2.4483904372961605
4.373551696277259,intensity,2.4483904372961605
4.381319994139208,derivative,2.4561587351581093
4.381319994139208,intensity,2.4561587351581093
4.389088292001157,derivative,2.463927033020058
4.389088292001157,intensity,2.463927033020058
4.396856589863106,derivative,2.4716953308820075
4.396856589863106,intensity,2.4716953308820075
4.4046248877250544,derivative,2.479463628743956
4.4046248877250544,intensity,2.479463628743956
4.412393185587003,derivative,2.4872319266059053
4.412393185587003,intensity,2.4872319266059053
4.420161483448952,derivative,2.4950002244678537
4.420161483448952,intensity,2.4950002244678537
4.427929781310902,derivative,2.502768522329804
4.427929781310902,intensity,2.502768522329804
4.435698079172851,derivative,2.510536820191753
4.435698079172851,intensity,2.510536820191753
4.4434663770348,derivative,2.5183051180537017
4.4434663770348,intensity,2.5183051180537017
4.451234674896749,derivative,2.5260734159156506
4.451234674896749,intensity,2.5260734159156506
4.4590029727586975,derivative,2.5338417137775995
4.4590029727586975,intensity,2.5338417137775995
4.466771270620646,derivative,2.5416100116395484
4.466771270620646,intensity,2.5416100116395484
4.474539568482595,derivative,2.5493783095014972
4.474539568482595,intensity,2.5493783095014972
4.482307866344544,derivative,2.5571466073634457
4.482307866344544,intensity,2.5571466073634457
4.490076164206493,derivative,2.564914905225395
4.490076164206493,intensity,2.564914905225395
4.497844462068442,derivative,2.572683203087344
4.497844462068442,intensity,2.572683203087344
4.505612759930391,derivative,2.5804515009492928
4.505612759930391,intensity,2.5804515009492928
4.51338105779234,derivative,2.5882197988112416
4.51338105779234,intensity,2.5882197988112416
4.5211493556542885,derivative,2.5959880966731905
4.5211493556542885,intensity,2.5959880966731905
4.528917653516238,derivative,2.6037563945351403
4.528917653516238,intensity,2.6037563945351403
4.536685951378187,derivative,2.611524692397089
4.536685951378187,intensity,2.611524692397089
4.544454249240136,derivative,2.619292990259038
4.544454249240136,intensity,2.619292990259038
4.552222547102085,derivative,2.627061288120987
4.552222547102085,intensity,2.627061288120987
4.559990844964034,derivative,2.634829585982936
4.559990844964034,intensity,2.634829585982936
4.567759142825983,derivative,2.6425978838448847
4.567759142825983,intensity,2.6425978838448847
4.575527440687932,derivative,2.6503661817068336
4.575527440687932,intensity,2.6503661817068336
4.5832957385498805,derivative,2.6581344795687825
4.5832957385498805,intensity,2.6581344795687825
4.591064036411829,derivative,2.6659027774307313
4.591064036411829,intensity,2.6659027774307313
4.598832334273778,derivative,2.67367107529268
4.598832334273778,intensity,2.67367107529268
4.606600632135727,derivative,2.681439373154629
4.606600632135727,intensity,2.681439373154629
4.614368929997676,derivative,2.689207671016578
4.614368929997676,intensity,2.689207671016578
4.622137227859625,derivative,2.696975968878527
4.622137227859625,intensity,2.696975968878527
4.629905525721575,derivative,2.704744266740476
4.629905525721575,intensity,2.704744266740476
4.6376738235835235,derivative,2.712512564602425
4.6376738235835235,intensity,2.712512564602425
4.645442121445472,derivative,2.720280862464374
4.645442121445472,intensity,2.720280862464374
4.653210419307421,derivative,2.728049160326323
4.653210419307421,intensity,2.728049160326323
4.66097871716937,derivative,2.7358174581882717
4.66097871716937,intensity,2.7358174581882717
4.668747015031319,derivative,2.7435857560502206
4.668747015031319,intensity,2.7435857560502206
4.676515312893268,derivative,2.7513540539121695
4.676515312893268,intensity,2.7513540539121695
4.684283610755217,derivative,2.7591223517741184
4.684283610755217,intensity,2.7591223517741184
4.692051908617166,derivative,2.7668906496360672
4.692051908617166,intensity,2.7668906496360672
4.699820206479115,derivative,2.774658947498016
4.699820206479115,intensity,2.774658947498016
4.7075885043410635,derivative,2.782427245359965
4.7075885043410635,intensity,2.782427245359965
4.715356802203012,derivative,2.790195543221914
4.715356802203012,intensity,2.790195543221914
4.723125100064962,derivative,2.797963841083864
4.723125100064962,intensity,2.797963841083864
4.730893397926911,derivative,2.8057321389458125
4.730893397926911,intensity,2.8057321389458125
4.73866169578886,derivative,2.813500436807762
4.73866169578886,intensity,2.813500436807762
4.746429993650809,derivative,2.8212687346697103
4.746429993650809,intensity,2.8212687346697103
4.754198291512758,derivative,2.8290370325316596
4.754198291512758,intensity,2.8290370325316596
4.7619665893747065,derivative,2.836805330393608
4.7619665893747065,intensity,2.836805330393608
4.769734887236655,derivative,2.8445736282555574
4.769734887236655,intensity,2.8445736282555574
4.777503185098604,derivative,2.852341926117506
4.777503185098604,intensity,2.852341926117506
4.785271482960553,derivative,2.8601102239794547
4.785271482960553,intensity,2.8601102239794547
4.793039780822502,derivative,2.8678785218414036
4.793039780822502,intensity,2.8678785218414036
4.800808078684451,derivative,2.8756468197033525
4.800808078684451,intensity,2.8756468197033525
4.8085763765464,derivative,2.8834151175653018
4.8085763765464,intensity,2.8834151175653018
4.816344674408349,derivative,2.8911834154272507
4.816344674408349,intensity,2.8911834154272507
4.8241129722702984,derivative,2.8989517132892004
4.8241129722702984,intensity,2.8989517132892004
4.831881270132247,derivative,2.9067200111511493
4.831881270132247,intensity,2.9067200111511493
4.839649567994196,derivative,2.914488309013098
4.839649567994196,intensity,2.914488309013098
4.847417865856145,derivative,2.922256606875047
4.847417865856145,intensity,2.922256606875047
4.855186163718094,derivative,2.930024904736996
4.855186163718094,intensity,2.930024904736996
4.862954461580043,derivative,2.937793202598945
4.862954461580043,intensity,2.937793202598945
4.870722759441992,derivative,2.9455615004608937
4.870722759441992,intensity,2.9455615004608937
4.878491057303941,derivative,2.9533297983228426
4.878491057303941,intensity,2.9533297983228426
4.8862593551658895,derivative,2.961098096184792
4.8862593551658895,intensity,2.961098096184792
4.894027653027838,derivative,2.968866394046741
4.894027653027838,intensity,2.968866394046741
4.901795950889787,derivative,2.9766346919086897
4.901795950889787,intensity,2.9766346919086897
4.909564248751736,derivative,2.9844029897706386
4.909564248751736,intensity,2.9844029897706386
4.917332546613685,derivative,2.9921712876325874
4.917332546613685,intensity,2.9921712876325874
4.925100844475635,derivative,2.999939585494537
4.925100844475635,intensity,2.999939585494537
4.932869142337584,derivative,3.007707883356485
4.932869142337584,intensity,3.007707883356485
4.9406374401995325,derivative,3.015476181218434
4.9406374401995325,intensity,3.015476181218434
4.948405738061481,derivative,3.023244479080383
4.948405738061481,intensity,3.023244479080383
4.95617403592343,derivative,3.031012776942332
4.95617403592343,intensity,3.031012776942332
4.963942333785379,derivative,3.0387810748042807
4.963942333785379,intensity,3.0387810748042807
4.971710631647328,derivative,3.0465493726662296
4.971710631647328,intensity,3.0465493726662296
4.979478929509277,derivative,3.0543176705281785
4.979478929509277,intensity,3.0543176705281785
4.987247227371226,derivative,3.0620859683901274
4.987247227371226,intensity,3.0620859683901274
4.995015525233175,derivative,3.0698542662520762
4.995015525233175,intensity,3.0698542662520762
5.002783823095124,derivative,3.077622564114025
5.002783823095124,intensity,3.077622564114025
5.0105521209570725,derivative,3.085390861975974
5.0105521209570725,intensity,3.085390861975974
5.018320418819021,derivative,3.093159159837923
5.018320418819021,intensity,3.093159159837923
5.026088716680971,derivative,3.1009274576998727
5.026088716680971,intensity,3.1009274576998727
5.03385701454292,derivative,3.1086957555618215
5.03385701454292,intensity,3.1086957555618215
5.041625312404869,derivative,3.1164640534237704
5.041625312404869,intensity,3.1164640534237704
5.049393610266818,derivative,3.1242323512857193
5.049393610266818,intensity,3.1242323512857193
5.057161908128767,derivative,3.132000649147668
5.057161908128767,intensity,3.132000649147668
5.0649302059907155,derivative,3.139768947009617
5.0649302059907155,intensity,3.139768947009617
5.072698503852664,derivative,3.147537244871566
5.072698503852664,intensity,3.147537244871566
5.080466801714613,derivative,3.155305542733515
5.080466801714613,intensity,3.155305542733515
5.088235099576562,derivative,3.1630738405954637
5.088235099576562,intensity,3.1630738405954637
5.096003397438511,derivative,3.1708421384574126
5.096003397438511,intensity,3.1708421384574126
5.10377169530046,derivative,3.1786104363193615
5.10377169530046,intensity,3.1786104363193615
5.111539993162409,derivative,3.186378734181311
5.111539993162409,intensity,3.186378734181311
5.119308291024358,derivative,3.1941470320432597
5.119308291024358,intensity,3.1941470320432597
5.1270765888863075,derivative,3.2019153299052094
5.1270765888863075,intensity,3.2019153299052094
5.134844886748256,derivative,3.2096836277671583
5.134844886748256,intensity,3.2096836277671583
5.142613184610205,derivative,3.217451925629107
5.142613184610205,intensity,3.217451925629107
5.150381482472154,derivative,3.225220223491056
5.150381482472154,intensity,3.225220223491056
5.158149780334103,derivative,3.232988521353005
5.158149780334103,intensity,3.232988521353005
5.165918078196052,derivative,3.240756819214954
5.165918078196052,intensity,3.240756819214954
5.173686376058001,derivative,3.2485251170769027
5.173686376058001,intensity,3.2485251170769027
5.18145467391995,derivative,3.2562934149388516
5.18145467391995,intensity,3.2562934149388516
5.1892229717818985,derivative,3.2640617128008005
5.1892229717818985,intensity,3.2640617128008005
5.196991269643847,derivative,3.27183001066275
5.196991269643847,intensity,3.27183001066275
5.204759567505796,derivative,3.2795983085246982
5.204759567505796,intensity,3.2795983085246982
5.212527865367745,derivative,3.2873666063866476
5.212527865367745,intensity,3.2873666063866476
5.220296163229694,derivative,3.295134904248596
5.220296163229694,intensity,3.295134904248596
5.228064461091644,derivative,3.302903202110546
5.228064461091644,intensity,3.302903202110546
5.235832758953593,derivative,3.310671499972495
5.235832758953593,intensity,3.310671499972495
5.243601056815542,derivative,3.318439797834444
5.243601056815542,intensity,3.318439797834444
5.25136935467749,derivative,3.3262080956963915
5.25136935467749,intensity,3.3262080956963915
5.259137652539439,derivative,3.333976393558341
5.259137652539439,intensity,3.333976393558341
5.266905950401388,derivative,3.3417446914202893
5.266905950401388,intensity,3.3417446914202893
5.274674248263337,derivative,3.3495129892822386
5.274674248263337,intensity,3.3495129892822386
5.282442546125286,derivative,3.357281287144187
5.282442546125286,intensity,3.357281287144187
5.290210843987235,derivative,3.3650495850061364
5.290210843987235,intensity,3.3650495850061364
5.297979141849184,derivative,3.372817882868085
5.297979141849184,intensity,3.372817882868085
5.305747439711133,derivative,3.380586180730034
5.305747439711133,intensity,3.380586180730034
5.3135157375730815,derivative,3.388354478591983
5.3135157375730815,intensity,3.388354478591983
5.321284035435031,derivative,3.396122776453933
5.321284035435031,intensity,3.396122776453933
5.32905233329698,derivative,3.4038910743158817
5.32905233329698,intensity,3.4038910743158817
5.336820631158929,derivative,3.4116593721778306
5.336820631158929,intensity,3.4116593721778306
5.344588929020878,derivative,3.4194276700397794
5.344588929020878,intensity,3.4194276700397794
5.352357226882827,derivative,3.4271959679017283
5.352357226882827,intensity,3.4271959679017283
5.360125524744776,derivative,3.434964265763677
5.360125524744776,intensity,3.434964265763677
5.3678938226067245,derivative,3.442732563625626
5.3678938226067245,intensity,3.442732563625626
5.375662120468673,derivative,3.450500861487575
5.375662120468673,intensity,3.450500861487575
5.383430418330622,derivative,3.458269159349524
5.383430418330622,intensity,3.458269159349524
5.391198716192571,derivative,3.466037457211473
5.391198716192571,intensity,3.466037457211473
5.39896701405452,derivative,3.473805755073422
5.39896701405452,intensity,3.473805755073422
5.406735311916469,derivative,3.481574052935371
5.406735311916469,intensity,3.481574052935371
5.414503609778418,derivative,3.48934235079732
5.414503609778418,intensity,3.48934235079732
5.422271907640368,derivative,3.4971106486592696
5.422271907640368,intensity,3.4971106486592696
5.4300402055023165,derivative,3.5048789465212185
5.4300402055023165,intensity,3.5048789465212185
5.437808503364265,derivative,3.5126472443831673
5.437808503364265,intensity,3.5126472443831673
5.445576801226214,derivative,3.520415542245116
5.445576801226214,intensity,3.520415542245116
5.453345099088163,derivative,3.528183840107065
5.453345099088163,intensity,3.528183840107065
5.461113396950112,derivative,3.535952137969014
5.461113396950112,intensity,3.535952137969014
5.468881694812061,derivative,3.543720435830963
5.468881694812061,intensity,3.543720435830963
5.47664999267401,derivative,3.5514887336929117
5.47664999267401,intensity,3.5514887336929117
5.484418290535959,derivative,3.5592570315548606
5.484418290535959,intensity,3.5592570315548606
5.4921865883979075,derivative,3.5670253294168095
5.4921865883979075,intensity,3.5670253294168095
5.499954886259856,derivative,3.5747936272787584
5.499954886259856,intensity,3.5747936272787584
5.507723184121805,derivative,3.5825619251407073
5.507723184121805,intensity,3.5825619251407073
5.515491481983754,derivative,3.590330223002656
5.515491481983754,intensity,3.590330223002656
5.523259779845704,derivative,3.5980985208646064
5.523259779845704,intensity,3.5980985208646064
5.531028077707653,derivative,3.605866818726555
5.531028077707653,intensity,3.605866818726555
5.538796375569602,derivative,3.613635116588504
5.538796375569602,intensity,3.613635116588504
5.546564673431551,derivative,3.6214034144504526
5.546564673431551,intensity,3.6214034144504526
5.5543329712934995,derivative,3.6291717123124014
5.5543329712934995,intensity,3.6291717123124014
5.562101269155448,derivative,3.6369400101743503
5.562101269155448,intensity,3.6369400101743503
5.569869567017397,derivative,3.644708308036299
5.569869567017397,intensity,3.644708308036299
5.577637864879346,derivative,3.652476605898247
5.577637864879346,intensity,3.652476605898247
5.585406162741295,derivative,3.660244903760196
5.585406162741295,intensity,3.660244903760196
5.593174460603244,derivative,3.668013201622145
5.593174460603244,intensity,3.668013201622145
5.600942758465193,derivative,3.675781499484094
5.600942758465193,intensity,3.675781499484094
5.608711056327142,derivative,3.6835497973460427
5.608711056327142,intensity,3.6835497973460427
5.6164793541890905,derivative,3.6913180952079916
5.6164793541890905,intensity,3.6913180952079916
5.62424765205104,derivative,3.699086393069942
5.62424765205104,intensity,3.699086393069942
5.632015949912989,derivative,3.7068546909318907
5.632015949912989,intensity,3.7068546909318907
5.639784247774938,derivative,3.7146229887938396
5.639784247774938,intensity,3.7146229887938396
5.647552545636887,derivative,3.7223912866557884
5.647552545636887,intensity,3.7223912866557884
5.655320843498836,derivative,3.7301595845177373
5.655320843498836,intensity,3.7301595845177373
5.663089141360785,derivative,3.737927882379686
5.663089141360785,intensity,3.737927882379686
5.6708574392227336,derivative,3.7456961802416355
5.6708574392227336,intensity,3.7456961802416355
5.678625737084682,derivative,3.7534644781035844
5.678625737084682,intensity,3.7534644781035844
5.686394034946631,derivative,3.7612327759655333
5.686394034946631,intensity,3.7612327759655333
5.69416233280858,derivative,3.769001073827482
5.69416233280858,intensity,3.769001073827482
5.701930630670529,derivative,3.776769371689431
5.701930630670529,intensity,3.776769371689431
5.709698928532478,derivative,3.78453766955138
5.709698928532478,intensity,3.78453766955138
5.717467226394428,derivative,3.7923059674133297
5.717467226394428,intensity,3.7923059674133297
5.725235524256377,derivative,3.8000742652752786
5.725235524256377,intensity,3.8000742652752786
5.7330038221183255,derivative,3.8078425631372275
5.7330038221183255,intensity,3.8078425631372275
5.740772119980274,derivative,3.8156108609991763
5.740772119980274,intensity,3.8156108609991763
5.748540417842223,derivative,3.8233791588611252
5.748540417842223,intensity,3.8233791588611252
5.756308715704172,derivative,3.831147456723074
5.756308715704172,intensity,3.831147456723074
5.764077013566121,derivative,3.838915754585023
5.764077013566121,intensity,3.838915754585023
5.77184531142807,derivative,3.846684052446972
5.77184531142807,intensity,3.846684052446972
5.779613609290019,derivative,3.8544523503089207
5.779613609290019,intensity,3.8544523503089207
5.787381907151968,derivative,3.8622206481708696
5.787381907151968,intensity,3.8622206481708696
5.7951502050139165,derivative,3.8699889460328185
5.7951502050139165,intensity,3.8699889460328185
5.802918502875865,derivative,3.8777572438947674
5.802918502875865,intensity,3.8777572438947674
5.810686800737814,derivative,3.8855255417567163
5.810686800737814,intensity,3.8855255417567163
5.818455098599764,derivative,3.893293839618666
5.818455098599764,intensity,3.893293839618666
5.826223396461713,derivative,3.901062137480615
5.826223396461713,intensity,3.901062137480615
5.833991694323662,derivative,3.908830435342564
5.833991694323662,intensity,3.908830435342564
5.841759992185611,derivative,3.9165987332045127
5.841759992185611,intensity,3.9165987332045127
5.84952829004756,derivative,3.9243670310664616
5.84952829004756,intensity,3.9243670310664616
5.8572965879095085,derivative,3.9321353289284104
5.8572965879095085,intensity,3.9321353289284104
5.865064885771457,derivative,3.9399036267903593
5.865064885771457,intensity,3.9399036267903593
5.872833183633406,derivative,3.947671924652308
5.872833183633406,intensity,3.947671924652308
5.880601481495355,derivative,3.955440222514257
5.880601481495355,intensity,3.955440222514257
5.888369779357304,derivative,3.963208520376206
5.888369779357304,intensity,3.963208520376206
5.896138077219253,derivative,3.970976818238154
5.896138077219253,intensity,3.970976818238154
5.903906375081202,derivative,3.978745116100103
5.903906375081202,intensity,3.978745116100103
5.911674672943151,derivative,3.9865134139620517
5.911674672943151,intensity,3.9865134139620517
5.9194429708051,derivative,3.9942817118240015
5.9194429708051,intensity,3.9942817118240015
5.927211268667049,derivative,4.00205000968595
5.927211268667049,intensity,4.00205000968595
5.934979566528998,derivative,4.009818307547899
5.934979566528998,intensity,4.009818307547899
5.942747864390947,derivative,4.017586605409848
5.942747864390947,intensity,4.017586605409848
5.950516162252896,derivative,4.025354903271798
5.950516162252896,intensity,4.025354903271798
5.958284460114845,derivative,4.033123201133747
5.958284460114845,intensity,4.033123201133747
5.966052757976794,derivative,4.040891498995696
5.966052757976794,intensity,4.040891498995696
5.973821055838743,derivative,4.0486597968576445
5.973821055838743,intensity,4.0486597968576445
5.9815893537006914,derivative,4.056428094719593
5.9815893537006914,intensity,4.056428094719593
5.98935765156264,derivative,4.064196392581542
5.98935765156264,intensity,4.064196392581542
5.997125949424589,derivative,4.071964690443491
5.997125949424589,intensity,4.071964690443491
6.004894247286538,derivative,4.07973298830544
6.004894247286538,intensity,4.07973298830544
6.012662545148487,derivative,4.087501286167389
6.012662545148487,intensity,4.087501286167389
6.020430843010437,derivative,4.095269584029339
6.020430843010437,intensity,4.095269584029339
6.028199140872386,derivative,4.103037881891288
6.028199140872386,intensity,4.103037881891288
6.0359674387343345,derivative,4.1108061797532365
6.0359674387343345,intensity,4.1108061797532365
6.043735736596283,derivative,4.118574477615185
6.043735736596283,intensity,4.118574477615185
6.051504034458232,derivative,4.126342775477134
6.051504034458232,intensity,4.126342775477134
6.059272332320181,derivative,4.134111073339083
6.059272332320181,intensity,4.134111073339083
6.06704063018213,derivative,4.141879371201032
6.06704063018213,intensity,4.141879371201032
6.074808928044079,derivative,4.149647669062981
6.074808928044079,intensity,4.149647669062981
6.082577225906028,derivative,4.15741596692493
6.082577225906028,intensity,4.15741596692493
6.090345523767977,derivative,4.165184264786879
6.090345523767977,intensity,4.165184264786879
6.0981138216299255,derivative,4.1729525626488275
6.0981138216299255,intensity,4.1729525626488275
6.105882119491874,derivative,4.180720860510776
6.105882119491874,intensity,4.180720860510776
6.113650417353823,derivative,4.188489158372725
6.113650417353823,intensity,4.188489158372725
6.121418715215773,derivative,4.196257456234675
6.121418715215773,intensity,4.196257456234675
6.129187013077722,derivative,4.204025754096624
6.129187013077722,intensity,4.204025754096624
6.136955310939671,derivative,4.211794051958573
6.136955310939671,intensity,4.211794051958573
6.14472360880162,derivative,4.219562349820522
6.14472360880162,intensity,4.219562349820522
6.152491906663569,derivative,4.227330647682471
6.152491906663569,intensity,4.227330647682471
6.1602602045255175,derivative,4.2350989455444195
6.1602602045255175,intensity,4.2350989455444195
6.168028502387466,derivative,4.242867243406368
6.168028502387466,intensity,4.242867243406368
6.175796800249415,derivative,4.250635541268317
6.175796800249415,intensity,4.250635541268317
6.183565098111364,derivative,4.258403839130266
6.183565098111364,intensity,4.258403839130266
6.191333395973313,derivative,4.266172136992215
6.191333395973313,intensity,4.266172136992215
6.199101693835262,derivative,4.273940434854164
6.199101693835262,intensity,4.273940434854164
6.206869991697211,derivative,4.281708732716113
6.206869991697211,intensity,4.281708732716113
6.21463828955916,derivative,4.289477030578062
6.21463828955916,intensity,4.289477030578062
6.222406587421109,derivative,4.2972453284400105
6.222406587421109,intensity,4.2972453284400105
6.230174885283058,derivative,4.30501362630196
6.230174885283058,intensity,4.30501362630196
6.237943183145007,derivative,4.312781924163909
6.237943183145007,intensity,4.312781924163909
6.245711481006956,derivative,4.320550222025858
6.245711481006956,intensity,4.320550222025858
6.253479778868905,derivative,4.328318519887807
6.253479778868905,intensity,4.328318519887807
6.261248076730854,derivative,4.336086817749756
6.261248076730854,intensity,4.336086817749756
6.269016374592803,derivative,4.343855115611705
6.269016374592803,intensity,4.343855115611705
6.276784672454752,derivative,4.351623413473654
6.276784672454752,intensity,4.351623413473654
6.2845529703167005,derivative,4.359391711335602
6.2845529703167005,intensity,4.359391711335602
6.292321268178649,derivative,4.367160009197551
6.292321268178649,intensity,4.367160009197551
6.300089566040598,derivative,4.3749283070595
6.300089566040598,intensity,4.3749283070595
6.307857863902547,derivative,4.382696604921449
6.307857863902547,intensity,4.382696604921449
6.315626161764497,derivative,4.390464902783399
6.315626161764497,intensity,4.390464902783399
6.323394459626446,derivative,4.398233200645348
6.323394459626446,intensity,4.398233200645348
6.331162757488395,derivative,4.406001498507297
6.331162757488395,intensity,4.406001498507297
6.3389310553503435,derivative,4.4137697963692455
6.3389310553503435,intensity,4.4137697963692455
6.346699353212292,derivative,4.421538094231194
6.346699353212292,intensity,4.421538094231194
6.354467651074241,derivative,4.429306392093143
6.354467651074241,intensity,4.429306392093143
6.36223594893619,derivative,4.437074689955092
6.36223594893619,intensity,4.437074689955092
6.370004246798139,derivative,4.444842987817041
6.370004246798139,intensity,4.444842987817041
6.377772544660088,derivative,4.45261128567899
6.377772544660088,intensity,4.45261128567899
6.385540842522037,derivative,4.460379583540939
6.385540842522037,intensity,4.460379583540939
6.393309140383986,derivative,4.468147881402888
6.393309140383986,intensity,4.468147881402888
6.401077438245935,derivative,4.4759161792648365
6.401077438245935,intensity,4.4759161792648365
6.408845736107883,derivative,4.483684477126785
6.408845736107883,intensity,4.483684477126785
6.416614033969833,derivative,4.491452774988735
6.416614033969833,intensity,4.491452774988735
6.424382331831782,derivative,4.499221072850684
6.424382331831782,intensity,4.499221072850684
6.432150629693731,derivative,4.506989370712633
6.432150629693731,intensity,4.506989370712633
6.43991892755568,derivative,4.514757668574582
6.43991892755568,intensity,4.514757668574582
6.447687225417629,derivative,4.522525966436531
6.447687225417629,intensity,4.522525966436531
6.455455523279578,derivative,4.53029426429848
6.455455523279578,intensity,4.53029426429848
6.4632238211415265,derivative,4.5380625621604285
6.4632238211415265,intensity,4.5380625621604285
6.470992119003475,derivative,4.545830860022377
6.470992119003475,intensity,4.545830860022377
6.478760416865424,derivative,4.553599157884326
6.478760416865424,intensity,4.553599157884326
6.486528714727373,derivative,4.561367455746275
6.486528714727373,intensity,4.561367455746275
6.494297012589322,derivative,4.569135753608224
6.494297012589322,intensity,4.569135753608224
6.502065310451271,derivative,4.576904051470173
6.502065310451271,intensity,4.576904051470173
6.50983360831322,derivative,4.584672349332122
6.50983360831322,intensity,4.584672349332122
6.5176019061751695,derivative,4.5924406471940715
6.5176019061751695,intensity,4.5924406471940715
6.525370204037118,derivative,4.6002089450560195
6.525370204037118,intensity,4.6002089450560195
6.533138501899067,derivative,4.607977242917969
6.533138501899067,intensity,4.607977242917969
6.540906799761016,derivative,4.615745540779917
6.540906799761016,intensity,4.615745540779917
6.548675097622965,derivative,4.623513838641867
6.548675097622965,intensity,4.623513838641867
6.556443395484914,derivative,4.631282136503815
6.556443395484914,intensity,4.631282136503815
6.564211693346863,derivative,4.639050434365765
6.564211693346863,intensity,4.639050434365765
6.571979991208812,derivative,4.646818732227713
6.571979991208812,intensity,4.646818732227713
6.579748289070761,derivative,4.654587030089663
6.579748289070761,intensity,4.654587030089663
6.5875165869327095,derivative,4.662355327951611
6.5875165869327095,intensity,4.662355327951611
6.595284884794658,derivative,4.67012362581356
6.595284884794658,intensity,4.67012362581356
6.603053182656607,derivative,4.677891923675509
6.603053182656607,intensity,4.677891923675509
6.610821480518556,derivative,4.685660221537458
6.610821480518556,intensity,4.685660221537458
6.618589778380506,derivative,4.693428519399408
6.618589778380506,intensity,4.693428519399408
6.626358076242455,derivative,4.701196817261357
6.626358076242455,intensity,4.701196817261357
6.634126374104404,derivative,4.708965115123305
6.634126374104404,intensity,4.708965115123305
6.6418946719663525,derivative,4.716733412985254
6.6418946719663525,intensity,4.716733412985254
6.649662969828301,derivative,4.7245017108472025
6.649662969828301,intensity,4.7245017108472025
6.65743126769025,derivative,4.732270008709151
6.65743126769025,intensity,4.732270008709151
6.665199565552199,derivative,4.7400383065711
6.665199565552199,intensity,4.7400383065711
6.672967863414148,derivative,4.747806604433049
6.672967863414148,intensity,4.747806604433049
6.680736161276097,derivative,4.755574902294998
6.680736161276097,intensity,4.755574902294998
6.688504459138046,derivative,4.763343200156947
6.688504459138046,intensity,4.763343200156947
6.696272756999995,derivative,4.771111498018896
6.696272756999995,intensity,4.771111498018896
6.704041054861944,derivative,4.778879795880845
6.704041054861944,intensity,4.778879795880845
6.711809352723893,derivative,4.786648093742795
6.711809352723893,intensity,4.786648093742795
6.719577650585842,derivative,4.794416391604744
6.719577650585842,intensity,4.794416391604744
6.727345948447791,derivative,4.802184689466693
6.727345948447791,intensity,4.802184689466693
6.73511424630974,derivative,4.809952987328643
6.73511424630974,intensity,4.809952987328643
6.742882544171689,derivative,4.817721285190591
6.742882544171689,intensity,4.817721285190591
6.750650842033638,derivative,4.825489583052541
6.750650842033638,intensity,4.825489583052541
6.758419139895587,derivative,4.833257880914489
6.758419139895587,intensity,4.833257880914489
6.7661874377575355,derivative,4.841026178776438
6.7661874377575355,intensity,4.841026178776438
6.773955735619484,derivative,4.848794476638386
6.773955735619484,intensity,4.848794476638386
6.781724033481433,derivative,4.856562774500336
6.781724033481433,intensity,4.856562774500336
6.789492331343382,derivative,4.864331072362284
6.789492331343382,intensity,4.864331072362284
6.797260629205331,derivative,4.872099370224233
6.797260629205331,intensity,4.872099370224233
6.80502892706728,derivative,4.879867668086183
6.80502892706728,intensity,4.879867668086183
6.81279722492923,derivative,4.887635965948132
6.81279722492923,intensity,4.887635965948132
6.820565522791179,derivative,4.8954042638100805
6.820565522791179,intensity,4.8954042638100805
6.828333820653127,derivative,4.903172561672029
6.828333820653127,intensity,4.903172561672029
6.836102118515076,derivative,4.910940859533978
6.836102118515076,intensity,4.910940859533978
6.843870416377025,derivative,4.918709157395927
6.843870416377025,intensity,4.918709157395927
6.851638714238974,derivative,4.926477455257876
6.851638714238974,intensity,4.926477455257876
6.859407012100923,derivative,4.934245753119825
6.859407012100923,intensity,4.934245753119825
6.867175309962872,derivative,4.942014050981774
6.867175309962872,intensity,4.942014050981774
6.874943607824821,derivative,4.949782348843723
6.874943607824821,intensity,4.949782348843723
6.88271190568677,derivative,4.957550646705672
6.88271190568677,intensity,4.957550646705672
6.8904802035487185,derivative,4.9653189445676205
6.8904802035487185,intensity,4.9653189445676205
6.898248501410667,derivative,4.973087242429569
6.898248501410667,intensity,4.973087242429569
6.906016799272616,derivative,4.980855540291518
6.906016799272616,intensity,4.980855540291518
6.913785097134566,derivative,4.988623838153467
6.913785097134566,intensity,4.988623838153467
6.921553394996515,derivative,4.996392136015416
6.921553394996515,intensity,4.996392136015416
6.929321692858464,derivative,5.004160433877365
6.929321692858464,intensity,5.004160433877365
6.937089990720413,derivative,5.011928731739314
6.937089990720413,intensity,5.011928731739314
6.9448582885823615,derivative,5.019697029601263
6.9448582885823615,intensity,5.019697029601263
6.95262658644431,derivative,5.0274653274632115
6.95262658644431,intensity,5.0274653274632115
6.960394884306259,derivative,5.03523362532516
6.960394884306259,intensity,5.03523362532516
6.968163182168208,derivative,5.043001923187109
6.968163182168208,intensity,5.043001923187109
6.975931480030157,derivative,5.050770221049058
6.975931480030157,intensity,5.050770221049058
6.983699777892106,derivative,5.058538518911007
6.983699777892106,intensity,5.058538518911007
6.991468075754055,derivative,5.066306816772956
6.991468075754055,intensity,5.066306816772956
6.999236373616004,derivative,5.074075114634905
6.999236373616004,intensity,5.074075114634905
7.007004671477953,derivative,5.081843412496854
7.007004671477953,intensity,5.081843412496854
7.014772969339902,derivative,5.089611710358804
7.014772969339902,intensity,5.089611710358804
7.022541267201851,derivative,5.097380008220753
7.022541267201851,intensity,5.097380008220753
7.0303095650638,derivative,5.105148306082702
7.0303095650638,intensity,5.105148306082702
7.038077862925749,derivative,5.112916603944651
7.038077862925749,intensity,5.112916603944651
7.045846160787698,derivative,5.1206849018066
7.045846160787698,intensity,5.1206849018066
7.053614458649647,derivative,5.128453199668549
7.053614458649647,intensity,5.128453199668549
7.061382756511596,derivative,5.136221497530498
7.061382756511596,intensity,5.136221497530498
7.0691510543735445,derivative,5.1439897953924465
7.0691510543735445,intensity,5.1439897953924465
7.076919352235493,derivative,5.151758093254395
7.076919352235493,intensity,5.151758093254395
7.084687650097442,derivative,5.159526391116344
7.084687650097442,intensity,5.159526391116344
7.092455947959391,derivative,5.167294688978293
7.092455947959391,intensity,5.167294688978293
7.10022424582134,derivative,5.175062986840242
7.10022424582134,intensity,5.175062986840242
7.107992543683289,derivative,5.182831284702191
7.107992543683289,intensity,5.182831284702191
7.115760841545239,derivative,5.19059958256414
7.115760841545239,intensity,5.19059958256414
7.123529139407188,derivative,5.198367880426089
7.123529139407188,intensity,5.198367880426089
7.1312974372691365,derivative,5.2061361782880375
7.1312974372691365,intensity,5.2061361782880375
7.139065735131085,derivative,5.213904476149986
7.139065735131085,intensity,5.213904476149986
7.146834032993034,derivative,5.221672774011935
7.146834032993034,intensity,5.221672774011935
7.154602330854983,derivative,5.229441071873884
7.154602330854983,intensity,5.229441071873884
7.162370628716932,derivative,5.237209369735833
7.162370628716932,intensity,5.237209369735833
7.170138926578881,derivative,5.244977667597782
7.170138926578881,intensity,5.244977667597782
7.17790722444083,derivative,5.252745965459731
7.17790722444083,intensity,5.252745965459731
7.185675522302779,derivative,5.26051426332168
7.185675522302779,intensity,5.26051426332168
7.1934438201647275,derivative,5.26828256118363
7.1934438201647275,intensity,5.26828256118363
7.201212118026676,derivative,5.276050859045578
7.201212118026676,intensity,5.276050859045578
7.208980415888625,derivative,5.283819156907528
7.208980415888625,intensity,5.283819156907528
7.216748713750575,derivative,5.291587454769477
7.216748713750575,intensity,5.291587454769477
7.224517011612524,derivative,5.299355752631426
7.224517011612524,intensity,5.299355752631426
7.232285309474473,derivative,5.307124050493375
7.232285309474473,intensity,5.307124050493375
7.240053607336422,derivative,5.314892348355324
7.240053607336422,intensity,5.314892348355324
7.2478219051983706,derivative,5.3226606462172725
7.2478219051983706,intensity,5.3226606462172725
7.255590203060319,derivative,5.330428944079221
7.255590203060319,intensity,5.330428944079221
7.263358500922268,derivative,5.33819724194117
7.263358500922268,intensity,5.33819724194117
7.271126798784217,derivative,5.345965539803119
7.271126798784217,intensity,5.345965539803119
7.278895096646166,derivative,5.353733837665068
7.278895096646166,intensity,5.353733837665068
7.286663394508115,derivative,5.361502135527017
7.286663394508115,intensity,5.361502135527017
7.294431692370064,derivative,5.369270433388966
7.294431692370064,intensity,5.369270433388966
7.302199990232013,derivative,5.377038731250915
7.302199990232013,intensity,5.377038731250915
7.3099682880939625,derivative,5.384807029112865
7.3099682880939625,intensity,5.384807029112865
7.317736585955911,derivative,5.392575326974814
7.317736585955911,intensity,5.392575326974814
7.32550488381786,derivative,5.400343624836763
7.32550488381786,intensity,5.400343624836763
7.333273181679809,derivative,5.408111922698712
7.333273181679809,intensity,5.408111922698712
7.341041479541758,derivative,5.415880220560661
7.341041479541758,intensity,5.415880220560661
7.348809777403707,derivative,5.42364851842261
7.348809777403707,intensity,5.42364851842261
7.356578075265656,derivative,5.431416816284559
7.356578075265656,intensity,5.431416816284559
7.364346373127605,derivative,5.4391851141465075
7.364346373127605,intensity,5.4391851141465075
7.3721146709895535,derivative,5.446953412008456
7.3721146709895535,intensity,5.446953412008456
7.379882968851502,derivative,5.454721709870405
7.379882968851502,intensity,5.454721709870405
7.387651266713451,derivative,5.462490007732354
7.387651266713451,intensity,5.462490007732354
7.3954195645754,derivative,5.470258305594303
7.3954195645754,intensity,5.470258305594303
7.403187862437349,derivative,5.478026603456252
7.403187862437349,intensity,5.478026603456252
7.410956160299299,derivative,5.485794901318201
7.410956160299299,intensity,5.485794901318201
7.418724458161248,derivative,5.49356319918015
7.418724458161248,intensity,5.49356319918015
7.426492756023197,derivative,5.501331497042099
7.426492756023197,intensity,5.501331497042099
7.4342610538851455,derivative,5.509099794904047
7.4342610538851455,intensity,5.509099794904047
7.442029351747094,derivative,5.516868092765996
7.442029351747094,intensity,5.516868092765996
7.449797649609043,derivative,5.524636390627945
7.449797649609043,intensity,5.524636390627945
7.457565947470992,derivative,5.532404688489894
7.457565947470992,intensity,5.532404688489894
7.465334245332941,derivative,5.540172986351843
7.465334245332941,intensity,5.540172986351843
7.47310254319489,derivative,5.547941284213792
7.47310254319489,intensity,5.547941284213792
7.480870841056839,derivative,5.555709582075741
7.480870841056839,intensity,5.555709582075741
7.488639138918788,derivative,5.56347787993769
7.488639138918788,intensity,5.56347787993769
7.4964074367807365,derivative,5.5712461777996385
7.4964074367807365,intensity,5.5712461777996385
7.504175734642685,derivative,5.579014475661587
7.504175734642685,intensity,5.579014475661587
7.511944032504635,derivative,5.586782773523536
7.511944032504635,intensity,5.586782773523536
7.519712330366584,derivative,5.594551071385485
7.519712330366584,intensity,5.594551071385485
7.527480628228533,derivative,5.602319369247434
7.527480628228533,intensity,5.602319369247434
7.535248926090482,derivative,5.610087667109383
7.535248926090482,intensity,5.610087667109383
7.543017223952431,derivative,5.617855964971332
7.543017223952431,intensity,5.617855964971332
7.55078552181438,derivative,5.625624262833281
7.55078552181438,intensity,5.625624262833281
7.5585538196763284,derivative,5.6333925606952295
7.5585538196763284,intensity,5.6333925606952295
7.566322117538277,derivative,5.641160858557178
7.566322117538277,intensity,5.641160858557178
7.574090415400226,derivative,5.648929156419127
7.574090415400226,intensity,5.648929156419127
7.581858713262175,derivative,5.656697454281076
7.581858713262175,intensity,5.656697454281076
7.589627011124124,derivative,5.664465752143025
7.589627011124124,intensity,5.664465752143025
7.597395308986073,derivative,5.672234050004974
7.597395308986073,intensity,5.672234050004974
7.605163606848022,derivative,5.680002347866923
7.605163606848022,intensity,5.680002347866923
7.6129319047099715,derivative,5.6877706457288735
7.6129319047099715,intensity,5.6877706457288735
7.62070020257192,derivative,5.695538943590822
7.62070020257192,intensity,5.695538943590822
7.628468500433869,derivative,5.703307241452771
7.628468500433869,intensity,5.703307241452771
7.636236798295818,derivative,5.71107553931472
7.636236798295818,intensity,5.71107553931472
7.644005096157767,derivative,5.718843837176669
7.644005096157767,intensity,5.718843837176669
7.651773394019716,derivative,5.726612135038618
7.651773394019716,intensity,5.726612135038618
7.659541691881665,derivative,5.734380432900567
7.659541691881665,intensity,5.734380432900567
7.667309989743614,derivative,5.742148730762516
7.667309989743614,intensity,5.742148730762516
7.6750782876055625,derivative,5.7499170286244645
7.6750782876055625,intensity,5.7499170286244645
7.682846585467511,derivative,5.757685326486413
7.682846585467511,intensity,5.757685326486413
7.69061488332946,derivative,5.765453624348362
7.69061488332946,intensity,5.765453624348362
7.698383181191409,derivative,5.773221922210311
7.698383181191409,intensity,5.773221922210311
7.706151479053359,derivative,5.78099022007226
7.706151479053359,intensity,5.78099022007226
7.713919776915308,derivative,5.788758517934209
7.713919776915308,intensity,5.788758517934209
7.721688074777257,derivative,5.796526815796158
7.721688074777257,intensity,5.796526815796158
7.729456372639206,derivative,5.804295113658107
7.729456372639206,intensity,5.804295113658107
7.7372246705011545,derivative,5.812063411520056
7.7372246705011545,intensity,5.812063411520056
7.744992968363103,derivative,5.8198317093820044
7.744992968363103,intensity,5.8198317093820044
7.752761266225052,derivative,5.827600007243954
7.752761266225052,intensity,5.827600007243954
7.760529564087001,derivative,5.835368305105903
7.760529564087001,intensity,5.835368305105903


==> figures/explanationOnNormal/2015-11-11-19-38-56-0sVwTm5S.exec/seg2/energy.csv <==
t,name,value
0.0,energy,4.529170912209781
0.00776829786194895,energy,4.514245859343568
0.0155365957238979,energy,4.4993811529290255
0.02330489358584685,energy,4.4845767929661555
0.0310731914477958,energy,4.469832779454958
0.03884148930974475,energy,4.455149112395431
0.0466097871716937,energy,4.440525791787577
0.05437808503364265,energy,4.425962817631396
0.0621463828955916,energy,4.411460189926885
0.06991468075754055,energy,4.397017908674047
0.0776829786194895,energy,4.3826359738728815
0.08545127648143845,energy,4.368314385523387
0.0932195743433874,energy,4.354053143625565
0.10098787220533635,energy,4.339852248179414
0.1087561700672853,energy,4.325711699184936
0.11652446792923425,energy,4.3116314966421285
0.1242927657911832,energy,4.297611640550995
0.13206106365313214,energy,4.283652130911532
0.1398293615150811,energy,4.269752967723742
0.14759765937703007,energy,4.255914150987623
0.155365957238979,energy,4.242135680703177
0.16313425510092794,energy,4.2284175568704025
0.1709025529628769,energy,4.214759779489301
0.17867085082482587,energy,4.201162348559869
0.1864391486867748,energy,4.18762526408211
0.19420744654872374,energy,4.1741485260560225
0.2019757444106727,energy,4.160732134481608
0.20974404227262167,energy,4.147376089358866
0.2175123401345706,energy,4.134080390687795
0.22528063799651954,energy,4.120845038468396
0.2330489358584685,energy,4.107670032700669
0.24081723372041747,energy,4.094555373384614
0.2485855315823664,energy,4.081501060520232
0.25635382944431534,energy,4.06850709410752
0.2641221273062643,energy,4.055573474146481
0.27189042516821327,energy,4.042700200637114
0.2796587230301622,energy,4.029887273579418
0.28742702089211114,energy,4.017134692973395
0.29519531875406013,energy,4.004442458819044
0.30296361661600907,energy,3.9918105711163645
0.310731914477958,energy,3.9792390298653575
0.31850021233990694,energy,3.966727835066022
0.3262685102018559,energy,3.9542769867183583
0.33403680806380487,energy,3.941886484822367
0.3418051059257538,energy,3.929556329378047
0.34957340378770274,energy,3.9172865203853995
0.35734170164965173,energy,3.905077057844424
0.36510999951160067,energy,3.8929279417551204
0.3728782973735496,energy,3.880839172117489
0.38064659523549854,energy,3.868810748931529
0.3884148930974475,energy,3.8568426721972413
0.39618319095939647,energy,3.8449349419146253
0.4039514888213454,energy,3.8330875580836814
0.41171978668329434,energy,3.82130052070441
0.41948808454524333,energy,3.80957382977681
0.42725638240719227,energy,3.7979074853008816
0.4350246802691412,energy,3.7863014872766256
0.44279297813109014,energy,3.774755835704042
0.4505612759930391,energy,3.7632705305831298
0.45832957385498807,energy,3.7518455719138895
0.466097871716937,energy,3.7404809596963213
0.47386616957888594,energy,3.729176693930425
0.48163446744083493,energy,3.7179327746162008
0.48940276530278387,energy,3.7067492017536483
0.4971710631647328,energy,3.695625975342768
0.5049393610266818,energy,3.68456309538356
0.5127076588886307,energy,3.6735605618760236
0.5204759567505797,energy,3.662618374820159
0.5282442546125286,energy,3.651736534215967
0.5360125524744775,energy,3.640915040063446
0.5437808503364265,energy,3.6301538923625976
0.5515491481983754,energy,3.6194530911134213
0.5593174460603244,energy,3.608812636315916
0.5670857439222734,energy,3.5982325279700835
0.5748540417842223,energy,3.587712766075923
0.5826223396461713,energy,3.577253350633434
0.5903906375081203,energy,3.5668542816426174
0.5981589353700691,energy,3.556515559103473
0.6059272332320181,energy,3.5462371830159998
0.613695531093967,energy,3.536019153380199
0.621463828955916,energy,3.52586147019607
0.629232126817865,energy,3.5157641334636125
0.6370004246798139,energy,3.5057271431828276
0.6447687225417629,energy,3.495750499353715
0.6525370204037118,energy,3.4858342019762736
0.6603053182656607,energy,3.475978251050505
0.6680736161276097,energy,3.4661826465764074
0.6758419139895586,energy,3.4564473885539826
0.6836102118515076,energy,3.446772476983229
0.6913785097134566,energy,3.4371579118641473
0.6991468075754055,energy,3.4276036931967386
0.7069151054373545,energy,3.418109820981001
0.7146834032993035,energy,3.408676295216935
0.7224517011612523,energy,3.399303115904542
0.7302199990232013,energy,3.3899902830438204
0.7379882968851502,energy,3.3807377966347714
0.7457565947470992,energy,3.3715456566773936
0.7535248926090482,energy,3.362413863171688
0.7612931904709971,energy,3.3533424161176546
0.7690614883329461,energy,3.3443313155152925
0.776829786194895,energy,3.3353805613646026
0.784598084056844,energy,3.326490153665585
0.7923663819187929,energy,3.3176600924182393
0.8001346797807418,energy,3.3088903776225655
0.8079029776426908,energy,3.3001810092785635
0.8156712755046398,energy,3.2915319873862336
0.8234395733665887,energy,3.282943311945576
0.8312078712285377,energy,3.2744149829565896
0.8389761690904867,energy,3.2659470004192754
0.8467444669524355,energy,3.257539364333633
0.8545127648143845,energy,3.249192074699663
0.8622810626763334,energy,3.2409051315173647
0.8700493605382824,energy,3.232678534786739
0.8778176584002314,energy,3.224512284507785
0.8855859562621803,energy,3.2164063806805023
0.8933542541241293,energy,3.2083608233048917
0.9011225519860782,energy,3.200375612380954
0.9088908498480271,energy,3.1924507479086874
0.9166591477099761,energy,3.184586229888093
0.924427445571925,energy,3.17678205831917
0.932195743433874,energy,3.1690382332019196
0.939964041295823,energy,3.161354754536341
0.9477323391577719,energy,3.153731622322435
0.9555006370197209,energy,3.1461688365602
0.9632689348816699,energy,3.1386663972496374
0.9710372327436188,energy,3.131224304390747
0.9788055306055677,energy,3.123842557983528
0.9865738284675166,energy,3.1165211580279815
0.9943421263294656,energy,3.109260104524106
1.0021104241914145,energy,3.1020593974719035
1.0098787220533636,energy,3.0949190368713726
1.0176470199153125,energy,3.0878390227225134
1.0254153177772614,energy,3.0808193550253264
1.0331836156392105,energy,3.0738600337798117
1.0409519135011593,energy,3.0669610589859686
1.0487202113631082,energy,3.0601224306437973
1.056488509225057,energy,3.0533441487532986
1.0642568070870062,energy,3.046626213314471
1.072025104948955,energy,3.039968624327316
1.079793402810904,energy,3.0333713817918326
1.087561700672853,energy,3.0268344857080214
1.095329998534802,energy,3.0203579360758823
1.1030982963967508,energy,3.0139417328954146
1.1108665942587,energy,3.007585876166619
1.1186348921206488,energy,3.0012903658894956
1.1264031899825977,energy,2.9950552020640444
1.1341714878445468,energy,2.9888803846902645
1.1419397857064957,energy,2.982765913768157
1.1497080835684446,energy,2.9767117892977213
1.1574763814303937,energy,2.970718011278958
1.1652446792923425,energy,2.964784579711866
1.1730129771542914,energy,2.9589114945964465
1.1807812750162405,energy,2.9530987559326984
1.1885495728781894,energy,2.947346363720623
1.1963178707401383,energy,2.941654317960219
1.2040861686020872,energy,2.936022618651487
1.2118544664640363,energy,2.930451265794427
1.2196227643259852,energy,2.924940259389039
1.227391062187934,energy,2.919489599435323
1.2351593600498831,energy,2.914099285933279
1.242927657911832,energy,2.908769318882907
1.250695955773781,energy,2.903499698284207
1.25846425363573,energy,2.8982904241371785
1.2662325514976789,energy,2.8931414964418223
1.2740008493596278,energy,2.8880529151981382
1.2817691472215769,energy,2.883024680406126
1.2895374450835257,energy,2.8780567920657854
1.2973057429454746,energy,2.873149250177117
1.3050740408074235,energy,2.868302054740121
1.3128423386693726,energy,2.8635152057547963
1.3206106365313215,energy,2.858788703221144
1.3283789343932704,energy,2.8541225471391636
1.3361472322552195,energy,2.849516737508855
1.3439155301171684,energy,2.8449712743302182
1.3516838279791172,energy,2.8404861576032534
1.3594521258410663,energy,2.8360613873279608
1.3672204237030152,energy,2.8316969635043403
1.374988721564964,energy,2.827392886132391
1.3827570194269132,energy,2.823149155212114
1.390525317288862,energy,2.8189657707435094
1.398293615150811,energy,2.814842732726577
1.40606191301276,energy,2.810780041161316
1.413830210874709,energy,2.806777696047727
1.4215985087366578,energy,2.80283569738581
1.429366806598607,energy,2.798954045175565
1.4371351044605558,energy,2.795132739416992
1.4449034023225047,energy,2.7913717801100906
1.4526717001844536,energy,2.787671167254861
1.4604399980464027,energy,2.7840309008513042
1.4682082959083516,energy,2.7804509808994187
1.4759765937703004,energy,2.7769314073992057
1.4837448916322495,energy,2.773472180350664
1.4915131894941984,energy,2.770073299753795
1.4992814873561473,energy,2.7667347656085974
1.5070497852180964,energy,2.763456577915072
1.5148180830800453,energy,2.7602387366732186
1.5225863809419942,energy,2.7570812418830375
1.5303546788039433,energy,2.7539840935445277
1.5381229766658921,energy,2.75094729165769
1.545891274527841,energy,2.7479708362225246
1.55365957238979,energy,2.745054727239031
1.561427870251739,energy,2.7421989647072094
1.569196168113688,energy,2.7394035486270596
1.5769644659756368,energy,2.736668478998582
1.5847327638375859,energy,2.7339937558217757
1.5925010616995348,energy,2.7313793790966416
1.6002693595614836,energy,2.7288253488231797
1.6080376574234327,energy,2.72633166500139
1.6158059552853816,energy,2.723898327631272
1.6235742531473305,energy,2.7215253367128263
1.6313425510092796,energy,2.719212692246052
1.6391108488712285,energy,2.71696039423095
1.6468791467331774,energy,2.71476844266752
1.6546474445951265,energy,2.7126368375557615
1.6624157424570754,energy,2.7105655788956753
1.6701840403190242,energy,2.7085546666872613
1.6779523381809733,energy,2.7066041009305186
1.6857206360429222,energy,2.7047138816254486
1.693488933904871,energy,2.70288400877205
1.70125723176682,energy,2.7011144823703237
1.709025529628769,energy,2.699405302420269
1.716793827490718,energy,2.697756468921887
1.7245621253526668,energy,2.6961679818751763
1.732330423214616,energy,2.6946398412801376
1.7400987210765648,energy,2.693172047136771
1.7478670189385137,energy,2.6917645994450767
1.7556353168004628,energy,2.6904174982050537
1.7634036146624117,energy,2.689130743416703
1.7711719125243606,energy,2.6879043350800242
1.7789402103863097,energy,2.6867382731950173
1.7867085082482586,energy,2.6856325577616826
1.7944768061102074,energy,2.6845871887800197
1.8022451039721563,energy,2.683602166250029
1.8100134018341054,energy,2.68267749017171
1.8177816996960543,energy,2.6818131605450626
1.8255499975580032,energy,2.681009177370088
1.8333182954199523,energy,2.6802655406467846
1.8410865932819012,energy,2.6795822503751534
1.84885489114385,energy,2.6789593065551944
1.8566231890057991,energy,2.678396709186907
1.864391486867748,energy,2.677894458270292
1.872159784729697,energy,2.6774525538053484
1.879928082591646,energy,2.6770709957920773
1.887696380453595,energy,2.676749784230478
1.8954646783155438,energy,2.6764889191205503
1.9032329761774929,energy,2.6762884004622953
1.9110012740394418,energy,2.6761482282557116
1.9187695719013906,energy,2.6760684025007997
1.9265378697633397,energy,2.676048923197561
1.9343061676252886,energy,2.676089790345993
1.9420744654872375,energy,2.676191003946097
1.9498427633491864,energy,2.676352563997874
1.9576110612111355,energy,2.676574470501322
1.9653793590730844,energy,2.676856723456442
1.9731476569350332,energy,2.6771993228632343
1.9809159547969823,energy,2.6776022687216985
1.9886842526589312,energy,2.6780655610318345
1.99645255052088,energy,2.6785891997936426
2.004220848382829,energy,2.6791731850071225
2.011989146244778,energy,2.6798175166722746
2.019757444106727,energy,2.6805221947890985
2.027525741968676,energy,2.6812872193575945
2.035294039830625,energy,2.6821125903777627
2.043062337692574,energy,2.6829983078496022
2.0508306355545227,energy,2.683944371773114
2.0585989334164716,energy,2.684950782148298
2.066367231278421,energy,2.686017538975154
2.07413552914037,energy,2.6871446422536813
2.0819038270023187,energy,2.688332091983881
2.0896721248642676,energy,2.6895798881657527
2.0974404227262164,energy,2.6908880307992957
2.1052087205881653,energy,2.6922565198845114
2.112977018450114,energy,2.6936853554213993
2.1207453163120635,energy,2.695174537409959
2.1285136141740124,energy,2.69672406585019
2.1362819120359613,energy,2.6983339407420934
2.14405020989791,energy,2.7000041620856687
2.151818507759859,energy,2.7017347298809162
2.159586805621808,energy,2.7035256441278355
2.1673551034837573,energy,2.7053769048264265
2.175123401345706,energy,2.7072885119766896
2.182891699207655,energy,2.709260465578625
2.190659997069604,energy,2.711292765632232
2.198428294931553,energy,2.713385412137511
2.2061965927935017,energy,2.715538405094462
2.213964890655451,energy,2.7177517445030848
2.2217331885174,energy,2.72002543036338
2.2295014863793488,energy,2.722359462675347
2.2372697842412976,energy,2.724753841438986
2.2450380821032465,energy,2.7272085666542965
2.2528063799651954,energy,2.7297236383212793
2.2605746778271443,energy,2.732299056439934
2.2683429756890936,energy,2.7349348210102606
2.2761112735510425,energy,2.7376309320322596
2.2838795714129914,energy,2.7403873895059303
2.2916478692749402,energy,2.7432041934312728
2.299416167136889,energy,2.7460813438082874
2.307184464998838,energy,2.7490188406369738
2.3149527628607873,energy,2.7520166839173323
2.322721060722736,energy,2.7550748736493627
2.330489358584685,energy,2.758193409833065
2.338257656446634,energy,2.7613722924684394
2.346025954308583,energy,2.764611521555486
2.3537942521705317,energy,2.7679110970942045
2.361562550032481,energy,2.7712710190845944
2.36933084789443,energy,2.7746912875266565
2.377099145756379,energy,2.778171902420391
2.3848674436183277,energy,2.781712863765797
2.3926357414802766,energy,2.785314171562875
2.4004040393422255,energy,2.788975825811625
2.4081723372041743,energy,2.792697826512047
2.4159406350661237,energy,2.796480173664141
2.4237089329280725,energy,2.800322867267907
2.4314772307900214,energy,2.804225907323345
2.4392455286519703,energy,2.8081892938304547
2.447013826513919,energy,2.8122130267892365
2.454782124375868,energy,2.8162971061996904
2.4625504222378174,energy,2.820441532061816
2.4703187200997663,energy,2.8246463043756136
2.478087017961715,energy,2.8289114231410832
2.485855315823664,energy,2.833236888358225
2.493623613685613,energy,2.8376227000270386
2.501391911547562,energy,2.842068858147524
2.5091602094095107,energy,2.8465753627196815
2.51692850727146,energy,2.851142213743511
2.524696805133409,energy,2.855769411219012
2.5324651029953578,energy,2.860456955146186
2.5402334008573066,energy,2.865204845525031
2.5480016987192555,energy,2.8700130823555483
2.5557699965812044,energy,2.874881665637737
2.5635382944431537,energy,2.879810595371599
2.5713065923051026,energy,2.8847998715571324
2.5790748901670515,energy,2.8898494941943373
2.5868431880290004,energy,2.894959463283214
2.5946114858909493,energy,2.900129778823763
2.602379783752898,energy,2.905360440815984
2.610148081614847,energy,2.910651449259877
2.6179163794767963,energy,2.9160028041554424
2.625684677338745,energy,2.9214145055026792
2.633452975200694,energy,2.9268865533015878
2.641221273062643,energy,2.9324189475521685
2.648989570924592,energy,2.9380116882544214
2.6567578687865407,energy,2.9436647754083456
2.66452616664849,energy,2.949378209013943
2.672294464510439,energy,2.9551519890712115
2.680062762372388,energy,2.9609861155801522
2.6878310602343367,energy,2.9668805885407648
2.6955993580962856,energy,2.972835407953049
2.7033676559582345,energy,2.9788505738170055
2.711135953820184,energy,2.984926086132634
2.7189042516821327,energy,2.9910619448999345
2.7266725495440816,energy,2.997258150118907
2.7344408474060304,energy,3.003514701789551
2.7422091452679793,energy,3.0098315999118674
2.749977443129928,energy,3.0162088444858557
2.757745740991877,energy,3.022646435511516
2.7655140388538264,energy,3.0291443729888483
2.7732823367157753,energy,3.0357026569178527
2.781050634577724,energy,3.0423212872985284
2.788818932439673,energy,3.0490002641308767
2.796587230301622,energy,3.0557395874148963
2.804355528163571,energy,3.0625392571505885
2.81212382602552,energy,3.069399273337953
2.819892123887469,energy,3.076319635976988
2.827660421749418,energy,3.0833003450676966
2.8354287196113668,energy,3.0903414006100762
2.8431970174733157,energy,3.097442802604128
2.8509653153352645,energy,3.1046045510498517
2.858733613197214,energy,3.1118266459472474
2.8665019110591627,energy,3.119109087296315
2.8742702089211116,energy,3.1264518750970547
2.8820385067830605,energy,3.1338550093494666
2.8898068046450094,energy,3.14131849005355
2.8975751025069583,energy,3.1488423172093056
2.905343400368907,energy,3.1564264908167328
2.9131116982308565,energy,3.1640710108758325
2.9208799960928054,energy,3.171775877386604
2.9286482939547542,energy,3.1795410903490477
2.936416591816703,energy,3.1873666497631623
2.944184889678652,energy,3.19525255562895
2.951953187540601,energy,3.203198807946409
2.95972148540255,energy,3.2112054067155404
2.967489783264499,energy,3.2192723519363433
2.975258081126448,energy,3.227399643608819
2.983026378988397,energy,3.2355872817329656
2.9907946768503457,energy,3.2438352663087846
2.9985629747122946,energy,3.252143597336276
3.0063312725742435,energy,3.2605122748154387
3.014099570436193,energy,3.268941298746274
3.0218678682981417,energy,3.2774306691287807
3.0296361661600906,energy,3.2859803859629597
3.0374044640220395,energy,3.29459044924881
3.0451727618839883,energy,3.303260858986333
3.052941059745937,energy,3.3119916151755273
3.0607093576078865,energy,3.320782717816395
3.0684776554698354,energy,3.3296341669089333
3.0762459533317843,energy,3.3385459624531437
3.084014251193733,energy,3.3475181044490263
3.091782549055682,energy,3.356550592896581
3.099550846917631,energy,3.365643427795807
3.10731914477958,energy,3.3747966091467054
3.115087442641529,energy,3.3840101369492763
3.122855740503478,energy,3.3932840112035185
3.130624038365427,energy,3.402618231909433
3.138392336227376,energy,3.4120127990670186
3.1461606340893247,energy,3.4214677126762774
3.1539289319512736,energy,3.4309829727372074
3.161697229813223,energy,3.44055857924981
3.1694655276751718,energy,3.450194532214084
3.1772338255371206,energy,3.4598908316300303
3.1850021233990695,energy,3.469647477497648
3.1927704212610184,energy,3.479464469816938
3.2005387191229673,energy,3.4893418085879
3.2083070169849166,energy,3.4992794938105347
3.2160753148468655,energy,3.5092775254848405
3.2238436127088144,energy,3.519335903610818
3.2316119105707632,energy,3.529454628188468
3.239380208432712,energy,3.5396336992177897
3.247148506294661,energy,3.549873116698783
3.25491680415661,energy,3.560172880631449
3.262685102018559,energy,3.570532991015787
3.270453399880508,energy,3.580953447851796
3.278221697742457,energy,3.5914342511394777
3.285989995604406,energy,3.601975400878831
3.2937582934663547,energy,3.612576897069857
3.3015265913283036,energy,3.623238739712554
3.309294889190253,energy,3.633960928806924
3.317063187052202,energy,3.6447434643529655
3.3248314849141507,energy,3.655586346350679
3.3325997827760996,energy,3.666489574800064
3.3403680806380485,energy,3.677453149701121
3.3481363784999973,energy,3.6884770710538506
3.3559046763619467,energy,3.699561338858252
3.3636729742238956,energy,3.710705953114325
3.3714412720858444,energy,3.72191091382207
3.3792095699477933,energy,3.733176220981487
3.386977867809742,energy,3.744501874592576
3.394746165671691,energy,3.755887874655337
3.40251446353364,energy,3.7673342211697696
3.4102827613955893,energy,3.778840914135875
3.418051059257538,energy,3.790407953553652
3.425819357119487,energy,3.8020353394231003
3.433587654981436,energy,3.813723071744221
3.441355952843385,energy,3.825471150517014
3.4491242507053337,energy,3.837279575741478
3.456892548567283,energy,3.849148347417616
3.464660846429232,energy,3.8610774655454243
3.4724291442911808,energy,3.8730669301249048
3.4801974421531296,energy,3.8851167411560574
3.4879657400150785,energy,3.897226898638882
3.4957340378770274,energy,3.9093974025733784
3.5035023357389763,energy,3.9216282529595468
3.5112706336009256,energy,3.9339194497973877
3.5190389314628745,energy,3.9462709930868995
3.5268072293248234,energy,3.958682882828084
3.5345755271867723,energy,3.97115511902094
3.542343825048721,energy,3.9836877016654686
3.55011212291067,energy,3.9962806307616687
3.5578804207726193,energy,4.008933906309542
3.5656487186345682,energy,4.021647528309085
3.573417016496517,energy,4.034421496760301
3.581185314358466,energy,4.04725581166319
3.588953612220415,energy,4.06015047301775
3.5967219100823637,energy,4.073105480823981
3.6044902079443126,energy,4.086120835081885
3.612258505806262,energy,4.099196535791461
3.620026803668211,energy,4.112332582952709
3.6277951015301597,energy,4.1255289765656284
3.6355633993921086,energy,4.13878571663022
3.6433316972540575,energy,4.152102803146484
3.6510999951160064,energy,4.165480236114419
3.6588682929779557,energy,4.178918015534028
3.6666365908399046,energy,4.192416141405308
3.6744048887018534,energy,4.205974613728259
3.6821731865638023,energy,4.219593432502883
3.689941484425751,energy,4.233272597729178
3.6977097822877,energy,4.247012109407145
3.7054780801496494,energy,4.260811967536785
3.7132463780115983,energy,4.2746721721180965
3.721014675873547,energy,4.28859272315108
3.728782973735496,energy,4.3025736206357355
3.736551271597445,energy,4.316614864572062
3.744319569459394,energy,4.3307164549600605
3.7520878673213427,energy,4.344878391799732
3.759856165183292,energy,4.359100675091076
3.767624463045241,energy,4.373383304834091
3.77539276090719,energy,4.387726281028778
3.7831610587691387,energy,4.402129603675137
3.7909293566310875,energy,4.416593272773167
3.7986976544930364,energy,4.43111728832287
3.8064659523549857,energy,4.445701650324246
3.8142342502169346,energy,4.460346358777294
3.8220025480788835,energy,4.475051413682012
3.8297708459408324,energy,4.489816815038402
3.8375391438027813,energy,4.504642562846465
3.84530744166473,energy,4.5195286571062
3.8530757395266795,energy,4.534475097817607
3.8608440373886284,energy,4.549481884980686
3.8686123352505772,energy,4.564549018595436
3.876380633112526,energy,4.5796764986618586
3.884148930974475,energy,4.594864325179953
3.891917228836424,energy,4.61011249814972
3.8996855266983728,energy,4.625421017571158
3.907453824560322,energy,4.640789883444268
3.915222122422271,energy,4.656219095769051
3.92299042028422,energy,4.671708654545505
3.9307587181461687,energy,4.687258559773631
3.9385270160081176,energy,4.702868811453429
3.9462953138700665,energy,4.718539409584899
3.954063611732016,energy,4.734270354168042
3.9618319095939647,energy,4.750061645202855
3.9696002074559136,energy,4.765913282689342
3.9773685053178625,energy,4.7818252666275
3.9851368031798113,energy,4.79779759701733
3.99290510104176,energy,4.813830273858832
4.000673398903709,energy,4.829923297152005
4.008441696765658,energy,4.846076666896851
4.016209994627607,energy,4.862290383093368
4.023978292489556,energy,4.878564445741558
4.0317465903515055,energy,4.894898854841422
4.039514888213454,energy,4.911293610392956
4.047283186075403,energy,4.927748712396161
4.055051483937352,energy,4.944264160851039
4.062819781799301,energy,4.960839955757588
4.07058807966125,energy,4.977476097115809
4.078356377523199,energy,4.994172584925703
4.086124675385148,energy,5.010929419187268
4.093892973247097,energy,5.027746599900505
4.101661271109045,energy,5.044624127065415
4.109429568970994,energy,5.061562000681996
4.117197866832943,energy,5.07856022075025
4.124966164694892,energy,5.095618787270174
4.132734462556842,energy,5.112737700241773
4.140502760418791,energy,5.129916959665042
4.14827105828074,energy,5.147156565539984
4.1560393561426885,energy,5.164456517866597
4.163807654004637,energy,5.181816816644882
4.171575951866586,energy,5.199237461874839
4.179344249728535,energy,5.216718453556467
4.187112547590484,energy,5.234259791689768
4.194880845452433,energy,5.25186147627474
4.202649143314382,energy,5.269523507311386
4.210417441176331,energy,5.287245884799702
4.2181857390382795,energy,5.305028608739692
4.225954036900228,energy,5.322871679131352
4.233722334762178,energy,5.340775095974686
4.241490632624127,energy,5.358738859269691
4.249258930486076,energy,5.376762969016368
4.257027228348025,energy,5.394847425214716
4.264795526209974,energy,5.412992227864737
4.272563824071923,energy,5.431197376966429
4.2803321219338715,energy,5.449462872519794
4.28810041979582,energy,5.46778871452483
4.295868717657769,energy,5.4861749029815385
4.303637015519718,energy,5.504621437889917
4.311405313381667,energy,5.5231283192499685
4.319173611243616,energy,5.5416955470616935
4.326941909105566,energy,5.5603231213250925
4.3347102069675145,energy,5.579011042040159
4.342478504829463,energy,5.5977593092069
4.350246802691412,energy,5.616567922825312
4.358015100553361,energy,5.635436882895395
4.36578339841531,energy,5.654366189417152
4.373551696277259,energy,5.673355842390579
4.381319994139208,energy,5.692405841815679
4.389088292001157,energy,5.711516187692451
4.396856589863106,energy,5.730686880020896
4.4046248877250544,energy,5.74991791880101
4.412393185587003,energy,5.769209304032799
4.420161483448952,energy,5.788561035716258
4.427929781310902,energy,5.807973113851392
4.435698079172851,energy,5.827445538438196
4.4434663770348,energy,5.846978309476671
4.451234674896749,energy,5.866571426966819
4.4590029727586975,energy,5.886224890908639
4.466771270620646,energy,5.90593870130213
4.474539568482595,energy,5.9257128581472935
4.482307866344544,energy,5.945547361444128
4.490076164206493,energy,5.965442211192636
4.497844462068442,energy,5.9853974073928145
4.505612759930391,energy,6.005412950044667
4.51338105779234,energy,6.025488839148189
4.5211493556542885,energy,6.045625074703385
4.528917653516238,energy,6.065821656710255
4.536685951378187,energy,6.086078585168793
4.544454249240136,energy,6.106395860079004
4.552222547102085,energy,6.126773481440888
4.559990844964034,energy,6.147211449254441
4.567759142825983,energy,6.16770976351967
4.575527440687932,energy,6.1882684242365675
4.5832957385498805,energy,6.208887431405139
4.591064036411829,energy,6.229566785025381
4.598832334273778,energy,6.250306485097297
4.606600632135727,energy,6.271106531620883
4.614368929997676,energy,6.291966924596141
4.622137227859625,energy,6.312887664023072
4.629905525721575,energy,6.333868749901676
4.6376738235835235,energy,6.35491018223195
4.645442121445472,energy,6.376011961013897
4.653210419307421,energy,6.397174086247515
4.66097871716937,energy,6.418396557932806
4.668747015031319,energy,6.439679376069768
4.676515312893268,energy,6.461022540658403
4.684283610755217,energy,6.482426051698709
4.692051908617166,energy,6.503889909190687
4.699820206479115,energy,6.525414113134337
4.7075885043410635,energy,6.546998663529659
4.715356802203012,energy,6.568643560376653
4.723125100064962,energy,6.590348803675322
4.730893397926911,energy,6.612114393425659
4.73866169578886,energy,6.633940329627671
4.746429993650809,energy,6.655826612281352
4.754198291512758,energy,6.677773241386707
4.7619665893747065,energy,6.699780216943732
4.769734887236655,energy,6.721847538952431
4.777503185098604,energy,6.7439752074128
4.785271482960553,energy,6.766163222324841
4.793039780822502,energy,6.788411583688555
4.800808078684451,energy,6.810720291503941
4.8085763765464,energy,6.833089345771
4.816344674408349,energy,6.855518746489729
4.8241129722702984,energy,6.878008493660132
4.831881270132247,energy,6.900558587282207
4.839649567994196,energy,6.923169027355951
4.847417865856145,energy,6.94583981388137
4.855186163718094,energy,6.968570946858459
4.862954461580043,energy,6.99136242628722
4.870722759441992,energy,7.014214252167654
4.878491057303941,energy,7.037126424499759
4.8862593551658895,energy,7.060098943283536
4.894027653027838,energy,7.083131808518985
4.901795950889787,energy,7.106225020206106
4.909564248751736,energy,7.1293785783449
4.917332546613685,energy,7.152592482935365
4.925100844475635,energy,7.1758667339775055
4.932869142337584,energy,7.199201331471311
4.9406374401995325,energy,7.222596275416792
4.948405738061481,energy,7.2460515658139455
4.95617403592343,energy,7.2695672026627705
4.963942333785379,energy,7.293143185963268
4.971710631647328,energy,7.316779515715436
4.979478929509277,energy,7.340476191919277
4.987247227371226,energy,7.3642332145747895
4.995015525233175,energy,7.3880505836819745
5.002783823095124,energy,7.41192829924083
5.0105521209570725,energy,7.43586636125136
5.018320418819021,energy,7.459864769713559
5.026088716680971,energy,7.483923524627436
5.03385701454292,energy,7.508042625992981
5.041625312404869,energy,7.532222073810197
5.049393610266818,energy,7.556461868079086
5.057161908128767,energy,7.580762008799646
5.0649302059907155,energy,7.6051224959718775
5.072698503852664,energy,7.629543329595783
5.080466801714613,energy,7.654024509671359
5.088235099576562,energy,7.678566036198608
5.096003397438511,energy,7.703167909177527
5.10377169530046,energy,7.72783012860812
5.111539993162409,energy,7.752552694490382
5.119308291024358,energy,7.7773356068243205
5.1270765888863075,energy,7.802178865609931
5.134844886748256,energy,7.82708247084721
5.142613184610205,energy,7.852046422536163
5.150381482472154,energy,7.8770707206767865
5.158149780334103,energy,7.902155365269082
5.165918078196052,energy,7.92730035631305
5.173686376058001,energy,7.952505693808689
5.18145467391995,energy,7.977771377756002
5.1892229717818985,energy,8.003097408154986
5.196991269643847,energy,8.02848378500564
5.204759567505796,energy,8.053930508307968
5.212527865367745,energy,8.07943757806197
5.220296163229694,energy,8.10500499426764
5.228064461091644,energy,8.130632756924985
5.235832758953593,energy,8.156320866034001
5.243601056815542,energy,8.182069321594689
5.25136935467749,energy,8.207878123607045
5.259137652539439,energy,8.233747272071078
5.266905950401388,energy,8.25967676698678
5.274674248263337,energy,8.285666608354155
5.282442546125286,energy,8.311716796173204
5.290210843987235,energy,8.337827330443924
5.297979141849184,energy,8.363998211166313
5.305747439711133,energy,8.390229438340377
5.3135157375730815,energy,8.416521011966111
5.321284035435031,energy,8.442872932043523
5.32905233329698,energy,8.4692851985726
5.336820631158929,energy,8.495757811553354
5.344588929020878,energy,8.522290770985775
5.352357226882827,energy,8.548884076869872
5.360125524744776,energy,8.575537729205635
5.3678938226067245,energy,8.602251727993078
5.375662120468673,energy,8.629026073232186
5.383430418330622,energy,8.65586076492297
5.391198716192571,energy,8.682755803065422
5.39896701405452,energy,8.70971118765955
5.406735311916469,energy,8.73672691870535
5.414503609778418,energy,8.76380299620282
5.422271907640368,energy,8.790939420151965
5.4300402055023165,energy,8.818136190552782
5.437808503364265,energy,8.845393307405267
5.445576801226214,energy,8.872710770709425
5.453345099088163,energy,8.900088580465255
5.461113396950112,energy,8.927526736672757
5.468881694812061,energy,8.955025239331931
5.47664999267401,energy,8.982584088442778
5.484418290535959,energy,9.010203284005296
5.4921865883979075,energy,9.037882826019487
5.499954886259856,energy,9.06562271448535
5.507723184121805,energy,9.093422949402882
5.515491481983754,energy,9.12128353077209
5.523259779845704,energy,9.14920445859297
5.531028077707653,energy,9.17718573286552
5.538796375569602,energy,9.205227353589741
5.546564673431551,energy,9.233329320765638
5.5543329712934995,energy,9.261491634393202
5.562101269155448,energy,9.28971429447244
5.569869567017397,energy,9.317997301003349
5.577637864879346,energy,9.346340653985928
5.585406162741295,energy,9.374744353420184
5.593174460603244,energy,9.40320839930611
5.600942758465193,energy,9.431732791643705
5.608711056327142,energy,9.460317530432974
5.6164793541890905,energy,9.488962615673916
5.62424765205104,energy,9.517668047366534
5.632015949912989,energy,9.54643382551082
5.639784247774938,energy,9.575259950106776
5.647552545636887,energy,9.604146421154407
5.655320843498836,energy,9.633093238653707
5.663089141360785,energy,9.662100402604683
5.6708574392227336,energy,9.691167913007327
5.678625737084682,energy,9.720295769861643
5.686394034946631,energy,9.749483973167631
5.69416233280858,energy,9.778732522925292
5.701930630670529,energy,9.808041419134629
5.709698928532478,energy,9.83741066179563
5.717467226394428,energy,9.86684025090831
5.725235524256377,energy,9.89633018647266
5.7330038221183255,energy,9.925880468488682
5.740772119980274,energy,9.955491096956376
5.748540417842223,energy,9.985162071875742
5.756308715704172,energy,10.014893393246776
5.764077013566121,energy,10.044685061069487
5.77184531142807,energy,10.074537075343866
5.779613609290019,energy,10.10444943606992
5.787381907151968,energy,10.134422143247644
5.7951502050139165,energy,10.16445519687704
5.802918502875865,energy,10.194548596958107
5.810686800737814,energy,10.22470234349085
5.818455098599764,energy,10.254916436475266
5.826223396461713,energy,10.28519087591135
5.833991694323662,energy,10.315525661799107
5.841759992185611,energy,10.345920794138536
5.84952829004756,energy,10.376376272929633
5.8572965879095085,energy,10.406892098172406
5.865064885771457,energy,10.437468269866852
5.872833183633406,energy,10.468104788012969
5.880601481495355,energy,10.498801652610755
5.888369779357304,energy,10.529558863660217
5.896138077219253,energy,10.560376421161344
5.903906375081202,energy,10.59125432511415
5.911674672943151,energy,10.622192575518625
5.9194429708051,energy,10.653191172374779
5.927211268667049,energy,10.684250115682598
5.934979566528998,energy,10.71536940544209
5.942747864390947,energy,10.746549041653253
5.950516162252896,energy,10.777789024316089
5.958284460114845,energy,10.809089353430597
5.966052757976794,energy,10.840450028996777
5.973821055838743,energy,10.871871051014626
5.9815893537006914,energy,10.903352419484154
5.98935765156264,energy,10.934894134405347
5.997125949424589,energy,10.966496195778216
6.004894247286538,energy,10.998158603602754
6.012662545148487,energy,11.029881357878967
6.020430843010437,energy,11.061664458606852
6.028199140872386,energy,11.09350790578641
6.0359674387343345,energy,11.125411699417636
6.043735736596283,energy,11.157375839500535
6.051504034458232,energy,11.189400326035106
6.059272332320181,energy,11.221485159021352
6.06704063018213,energy,11.253630338459264
6.074808928044079,energy,11.285835864348854
6.082577225906028,energy,11.31810173669011
6.090345523767977,energy,11.350427955483042
6.0981138216299255,energy,11.382814520727646
6.105882119491874,energy,11.415261432423918
6.113650417353823,energy,11.447768690571866
6.121418715215773,energy,11.48033629517149
6.129187013077722,energy,11.51296424622278
6.136955310939671,energy,11.545652543725744
6.14472360880162,energy,11.578401187680377
6.152491906663569,energy,11.611210178086687
6.1602602045255175,energy,11.644079514944664
6.168028502387466,energy,11.677009198254314
6.175796800249415,energy,11.709999228015636
6.183565098111364,energy,11.743049604228634
6.191333395973313,energy,11.7761603268933
6.199101693835262,energy,11.809331396009636
6.206869991697211,energy,11.842562811577647
6.21463828955916,energy,11.87585457359733
6.222406587421109,energy,11.909206682068685
6.230174885283058,energy,11.942619136991713
6.237943183145007,energy,11.976091938366409
6.245711481006956,energy,12.00962508619278
6.253479778868905,energy,12.043218580470825
6.261248076730854,energy,12.076872421200537
6.269016374592803,energy,12.110586608381922
6.276784672454752,energy,12.14436114201498
6.2845529703167005,energy,12.178196022099712
6.292321268178649,energy,12.212091248636114
6.300089566040598,energy,12.246046821624187
6.307857863902547,energy,12.280062741063933
6.315626161764497,energy,12.314139006955354
6.323394459626446,energy,12.348275619298448
6.331162757488395,energy,12.382472578093207
6.3389310553503435,energy,12.416729883339642
6.346699353212292,energy,12.451047535037748
6.354467651074241,energy,12.485425533187524
6.36223594893619,energy,12.519863877788975
6.370004246798139,energy,12.554362568842095
6.377772544660088,energy,12.58892160634689
6.385540842522037,energy,12.623540990303354
6.393309140383986,energy,12.658220720711494
6.401077438245935,energy,12.692960797571303
6.408845736107883,energy,12.727761220882787
6.416614033969833,energy,12.762621990645943
6.424382331831782,energy,12.797543106860768
6.432150629693731,energy,12.832524569527262
6.43991892755568,energy,12.867566378645435
6.447687225417629,energy,12.902668534215273
6.455455523279578,energy,12.93783103623679
6.4632238211415265,energy,12.973053884709973
6.470992119003475,energy,13.008337079634831
6.478760416865424,energy,13.043680621011358
6.486528714727373,energy,13.07908450883956
6.494297012589322,energy,13.114548743119435
6.502065310451271,energy,13.150073323850979
6.50983360831322,energy,13.185658251034198
6.5176019061751695,energy,13.22130352466909
6.525370204037118,energy,13.257009144755646
6.533138501899067,energy,13.292775111293881
6.540906799761016,energy,13.328601424283782
6.548675097622965,energy,13.364488083725362
6.556443395484914,energy,13.400435089618608
6.564211693346863,energy,13.436442441963532
6.571979991208812,energy,13.472510140760122
6.579748289070761,energy,13.50863818600839
6.5875165869327095,energy,13.544826577708324
6.595284884794658,energy,13.581075315859934
6.603053182656607,energy,13.617384400463212
6.610821480518556,energy,13.653753831518166
6.618589778380506,energy,13.690183609024793
6.626358076242455,energy,13.726673732983091
6.634126374104404,energy,13.763224203393058
6.6418946719663525,energy,13.799835020254697
6.649662969828301,energy,13.836506183568009
6.65743126769025,energy,13.873237693332996
6.665199565552199,energy,13.910029549549652
6.672967863414148,energy,13.94688175221798
6.680736161276097,energy,13.98379430133798
6.688504459138046,energy,14.020767196909652
6.696272756999995,energy,14.057800438932993
6.704041054861944,energy,14.09489402740801
6.711809352723893,energy,14.132047962334706
6.719577650585842,energy,14.169262243713067
6.727345948447791,energy,14.206536871543097
6.73511424630974,energy,14.243871845824803
6.742882544171689,energy,14.281267166558177
6.750650842033638,energy,14.318722833743227
6.758419139895587,energy,14.356238847379945
6.7661874377575355,energy,14.39381520746834
6.773955735619484,energy,14.431451914008399
6.781724033481433,energy,14.469148967000137
6.789492331343382,energy,14.506906366443545
6.797260629205331,energy,14.54472411233862
6.80502892706728,energy,14.582602204685376
6.81279722492923,energy,14.6205406434838
6.820565522791179,energy,14.658539428733896
6.828333820653127,energy,14.696598560435664
6.836102118515076,energy,14.7347180385891
6.843870416377025,energy,14.772897863194213
6.851638714238974,energy,14.811138034250995
6.859407012100923,energy,14.849438551759452
6.867175309962872,energy,14.887799415719577
6.874943607824821,energy,14.926220626131379
6.88271190568677,energy,14.964702182994849
6.8904802035487185,energy,15.00324408630999
6.898248501410667,energy,15.041846336076805
6.906016799272616,energy,15.080508932295292
6.913785097134566,energy,15.11923187496545
6.921553394996515,energy,15.158015164087285
6.929321692858464,energy,15.196858799660788
6.937089990720413,energy,15.235762781685963
6.9448582885823615,energy,15.274727110162807
6.95262658644431,energy,15.313751785091327
6.960394884306259,energy,15.352836806471519
6.968163182168208,energy,15.39198217430338
6.975931480030157,energy,15.431187888586916
6.983699777892106,energy,15.47045394932212
6.991468075754055,energy,15.509780356509001
6.999236373616004,energy,15.54916711014755
7.007004671477953,energy,15.588614210237772
7.014772969339902,energy,15.628121656779676
7.022541267201851,energy,15.667689449773242
7.0303095650638,energy,15.70731758921848
7.038077862925749,energy,15.74700607511539
7.045846160787698,energy,15.786754907463973
7.053614458649647,energy,15.826564086264227
7.061382756511596,energy,15.866433611516154
7.0691510543735445,energy,15.906363483219753
7.076919352235493,energy,15.94635370137502
7.084687650097442,energy,15.986404265981964
7.092455947959391,energy,16.026515177040576
7.10022424582134,energy,16.066686434550864
7.107992543683289,energy,16.10691803851282
7.115760841545239,energy,16.147209988926452
7.123529139407188,energy,16.187562285791753
7.1312974372691365,energy,16.22797492910873
7.139065735131085,energy,16.26844791887737
7.146834032993034,energy,16.30898125509769
7.154602330854983,energy,16.34957493776968
7.162370628716932,energy,16.390228966893343
7.170138926578881,energy,16.430943342468673
7.17790722444083,energy,16.47171806449568
7.185675522302779,energy,16.512553132974357
7.1934438201647275,energy,16.553448547904708
7.201212118026676,energy,16.59440430928673
7.208980415888625,energy,16.635420417120425
7.216748713750575,energy,16.67649687140579
7.224517011612524,energy,16.717633672142824
7.232285309474473,energy,16.758830819331536
7.240053607336422,energy,16.80008831297192
7.2478219051983706,energy,16.84140615306397
7.255590203060319,energy,16.882784339607696
7.263358500922268,energy,16.924222872603092
7.271126798784217,energy,16.96572175205016
7.278895096646166,energy,17.007280977948902
7.286663394508115,energy,17.048900550299315
7.294431692370064,energy,17.0905804691014
7.302199990232013,energy,17.132320734355158
7.3099682880939625,energy,17.174121346060595
7.317736585955911,energy,17.215982304217697
7.32550488381786,energy,17.257903608826467
7.333273181679809,energy,17.299885259886914
7.341041479541758,energy,17.34192725739903
7.348809777403707,energy,17.38402960136282
7.356578075265656,energy,17.42619229177828
7.364346373127605,energy,17.468415328645413
7.3721146709895535,energy,17.510698711964217
7.379882968851502,energy,17.553042441734693
7.387651266713451,energy,17.59544651795684
7.3954195645754,energy,17.637910940630665
7.403187862437349,energy,17.680435709756154
7.410956160299299,energy,17.723020825333318
7.418724458161248,energy,17.765666287362155
7.426492756023197,energy,17.808372095842664
7.4342610538851455,energy,17.85113825077484
7.442029351747094,energy,17.8939647521587
7.449797649609043,energy,17.93685159999422
7.457565947470992,energy,17.979798794281418
7.465334245332941,energy,18.022806335020285
7.47310254319489,energy,18.065874222210827
7.480870841056839,energy,18.109002455853037
7.488639138918788,energy,18.152191035946917
7.4964074367807365,energy,18.195439962492475
7.504175734642685,energy,18.238749235489703
7.511944032504635,energy,18.282118854938606
7.519712330366584,energy,18.325548820839177
7.527480628228533,energy,18.36903913319142
7.535248926090482,energy,18.412589791995337
7.543017223952431,energy,18.456200797250926
7.55078552181438,energy,18.499872148958186
7.5585538196763284,energy,18.543603847117115
7.566322117538277,energy,18.58739589172772
7.574090415400226,energy,18.631248282789993
7.581858713262175,energy,18.675161020303943
7.589627011124124,energy,18.71913410426956
7.597395308986073,energy,18.76316753468685
7.605163606848022,energy,18.807261311555816
7.6129319047099715,energy,18.85141543487646
7.62070020257192,energy,18.895629904648768
7.628468500433869,energy,18.93990472087275
7.636236798295818,energy,18.984239883548398
7.644005096157767,energy,19.028635392675724
7.651773394019716,energy,19.073091248254716
7.659541691881665,energy,19.117607450285384
7.667309989743614,energy,19.162183998767723
7.6750782876055625,energy,19.20682089370173
7.682846585467511,energy,19.25151813508742
7.69061488332946,energy,19.296275722924772
7.698383181191409,energy,19.3410936572138
7.706151479053359,energy,19.385971937954498
7.713919776915308,energy,19.43091056514687
7.721688074777257,energy,19.475909538790912
7.729456372639206,energy,19.520968858886626
7.7372246705011545,energy,19.56608852543401
7.744992968363103,energy,19.61126853843307
7.752761266225052,energy,19.6565088978838
7.760529564087001,energy,19.701809603786206


==> figures/phylo/sensitivity/results/all/2014-10-21-16-28-53-VaBzznO2.exec/executionInfo/code/classpath.txt <==
/Users/bouchard/Documents/workspace/westrun/bin/
/Users/bouchard/.gradle/caches/modules-2/files-2.1/junit/junit/4.11/4e031bb61df09069aeb2bffb4019e7a5034a4ee0/junit-4.11.jar
/Users/bouchard/Documents/web/public_html/maven/ca/ubc/stat/binc/1.2.0/binc-1.2.0.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.mvel/mvel2/2.1.8.Final/d3b63b84320222f5402847efa3d1275baee04ef/mvel2-2.1.8.Final.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.hsqldb/hsqldb/2.3.1/bd7153caa30958e1c64a3dd38b93e5a7442d9a0e/hsqldb-2.3.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.google.code.gson/gson/2.2.4/a60a5e993c98c864010053cb901b7eab25306568/gson-2.2.4.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/commons-io/commons-io/2.4/b1b6ea3b7e4aa4f492509a4952029cd8e48019ad/commons-io-2.4.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.xerial/sqlite-jdbc/3.7.2/7a3d67f00508d3881650579f7f228c61bfc1b196/sqlite-jdbc-3.7.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.google.guava/guava/16.0.1/5fa98cd1a63c99a44dd8d3b77e4762b066a5d0c5/guava-16.0.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.hamcrest/hamcrest-core/1.3/42a25dc3219429f0e5d060061f71acb49bf010a0/hamcrest-core-1.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.martiansoftware/jsap/2.1/d17c260c8f5eb6e7d6bd75449a57edfeb53d2305/jsap-2.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.sonatype.tycho/org.eclipse.jdt.core/3.5.2.v_981_R35x/f58aa398f3816f41060be004ef0e900effaf21ba/org.eclipse.jdt.core-3.5.2.v_981_R35x.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.ant/ant-launcher/1.9.2/4f20f0651dd207caf04351192d59936e71da895b/ant-launcher-1.9.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.ant/ant/1.9.2/112cf195dec0bd2b7967b5711b88c880b6640d86/ant-1.9.2.jar
/Users/bouchard/Documents/web/public_html/maven/fr/inria/gforge/spoon/spoon-core/1.6/spoon-core-1.6.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.beust/jcommander/1.30/c440b30a944ba199751551aee393f8aa03b3c327/jcommander-1.30.jar
/Users/bouchard/Documents/web/public_html/maven/ca/ubc/stat/tutorialj/2.0.2/tutorialj-2.0.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.jcraft/jsch/0.1.46/f3a38fd1d65c32bd627b1389e7181eb294cc8a8/jsch-0.1.46.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.googlecode.javaewah/JavaEWAH/0.5.6/1207c0fc8552d4f5f574b50f29321d923521128e/JavaEWAH-0.5.6.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.eclipse.jgit/org.eclipse.jgit/3.2.0.201312181205-r/4b99546e8c8a04597b7a4564003e3b554ec12b5c/org.eclipse.jgit-3.2.0.201312181205-r.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/net.sf.opencsv/opencsv/2.3/c23708cdb9e80a144db433e23344a788a1fd6599/opencsv-2.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.commons/commons-lang3/3.3/5ccde9cb5e3071eaadf5d87a84b4d0aba43b119/commons-lang3-3.3.jar

/Users/bouchard/Documents/workspace/westrun/../briefj/bin/


==> figures/phylo/sensitivity/results/all/2014-10-21-16-28-53-VaBzznO2.exec/executionInfo/end-time.txt <==
1413934144170

==> figures/phylo/sensitivity/results/all/2014-10-21-16-28-53-VaBzznO2.exec/executionInfo/options-help-and-defaults.txt <==
where                          <  str> : Note: only constraints on the fields available in wrun-search are available for efficiency reasons [use_rf = 'true' and (substr(datetime(start_time/1000, 'unixepoch'),0,11) = '2014-10-19' or substr(datetime(start_time/1000, 'unixepoch'),0,11) = '2014-10-21') and factory_mcmc_thinning_period = '1']
csvFile                        <  str> :  [logDensity-ess.csv]
mapFiles                       < str*> :  []
simpleFiles                    < str*> : A simple file is a file where the key is the file name (extension-stripped), and the value is the contents []
save                           < bool> : If true, write results to a unique execution directory and print where things were saved. If false, output the DB to standard out to be piped into wrun-search [true]


==> figures/phylo/sensitivity/results/all/2014-10-21-16-28-53-VaBzznO2.exec/executionInfo/start-time.txt <==
1413934133821

==> figures/phylo/sensitivity/results/all/2014-10-21-16-28-53-VaBzznO2.exec/executionInfo/stdout.txt <==
executionMilliseconds : 10349
outputFolder : /Users/bouchard/Documents/experiments/rejfree-phylo/analyses/sensitivity/results/all/2014-10-21-16-28-53-VaBzznO2.exec


==> figures/phylo/sensitivity/results/all/2014-10-21-16-29-06-hDNhDdCl.exec/executionInfo/code/classpath.txt <==
/Users/bouchard/Documents/workspace/westrun/bin/
/Users/bouchard/.gradle/caches/modules-2/files-2.1/junit/junit/4.11/4e031bb61df09069aeb2bffb4019e7a5034a4ee0/junit-4.11.jar
/Users/bouchard/Documents/web/public_html/maven/ca/ubc/stat/binc/1.2.0/binc-1.2.0.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.mvel/mvel2/2.1.8.Final/d3b63b84320222f5402847efa3d1275baee04ef/mvel2-2.1.8.Final.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.hsqldb/hsqldb/2.3.1/bd7153caa30958e1c64a3dd38b93e5a7442d9a0e/hsqldb-2.3.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.google.code.gson/gson/2.2.4/a60a5e993c98c864010053cb901b7eab25306568/gson-2.2.4.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/commons-io/commons-io/2.4/b1b6ea3b7e4aa4f492509a4952029cd8e48019ad/commons-io-2.4.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.xerial/sqlite-jdbc/3.7.2/7a3d67f00508d3881650579f7f228c61bfc1b196/sqlite-jdbc-3.7.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.google.guava/guava/16.0.1/5fa98cd1a63c99a44dd8d3b77e4762b066a5d0c5/guava-16.0.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.hamcrest/hamcrest-core/1.3/42a25dc3219429f0e5d060061f71acb49bf010a0/hamcrest-core-1.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.martiansoftware/jsap/2.1/d17c260c8f5eb6e7d6bd75449a57edfeb53d2305/jsap-2.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.sonatype.tycho/org.eclipse.jdt.core/3.5.2.v_981_R35x/f58aa398f3816f41060be004ef0e900effaf21ba/org.eclipse.jdt.core-3.5.2.v_981_R35x.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.ant/ant-launcher/1.9.2/4f20f0651dd207caf04351192d59936e71da895b/ant-launcher-1.9.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.ant/ant/1.9.2/112cf195dec0bd2b7967b5711b88c880b6640d86/ant-1.9.2.jar
/Users/bouchard/Documents/web/public_html/maven/fr/inria/gforge/spoon/spoon-core/1.6/spoon-core-1.6.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.beust/jcommander/1.30/c440b30a944ba199751551aee393f8aa03b3c327/jcommander-1.30.jar
/Users/bouchard/Documents/web/public_html/maven/ca/ubc/stat/tutorialj/2.0.2/tutorialj-2.0.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.jcraft/jsch/0.1.46/f3a38fd1d65c32bd627b1389e7181eb294cc8a8/jsch-0.1.46.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.googlecode.javaewah/JavaEWAH/0.5.6/1207c0fc8552d4f5f574b50f29321d923521128e/JavaEWAH-0.5.6.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.eclipse.jgit/org.eclipse.jgit/3.2.0.201312181205-r/4b99546e8c8a04597b7a4564003e3b554ec12b5c/org.eclipse.jgit-3.2.0.201312181205-r.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/net.sf.opencsv/opencsv/2.3/c23708cdb9e80a144db433e23344a788a1fd6599/opencsv-2.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.commons/commons-lang3/3.3/5ccde9cb5e3071eaadf5d87a84b4d0aba43b119/commons-lang3-3.3.jar

/Users/bouchard/Documents/workspace/westrun/../briefj/bin/


==> figures/phylo/sensitivity/results/all/2014-10-21-16-29-06-hDNhDdCl.exec/executionInfo/end-time.txt <==
1413934156189

==> figures/phylo/sensitivity/results/all/2014-10-21-16-29-06-hDNhDdCl.exec/executionInfo/options-help-and-defaults.txt <==
where                          <  str> : Note: only constraints on the fields available in wrun-search are available for efficiency reasons [use_hmc = 'true' and (substr(datetime(start_time/1000, 'unixepoch'),0,11) = '2014-10-19' or substr(datetime(start_time/1000, 'unixepoch'),0,11) = '2014-10-14') and l = '100' and factory_mcmc_thinning_period = '1']
csvFile                        <  str> :  [logDensity-ess.csv]
mapFiles                       < str*> :  []
simpleFiles                    < str*> : A simple file is a file where the key is the file name (extension-stripped), and the value is the contents []
save                           < bool> : If true, write results to a unique execution directory and print where things were saved. If false, output the DB to standard out to be piped into wrun-search [true]


==> figures/phylo/sensitivity/results/all/2014-10-21-16-29-06-hDNhDdCl.exec/executionInfo/start-time.txt <==
1413934146861

==> figures/phylo/sensitivity/results/all/2014-10-21-16-29-06-hDNhDdCl.exec/executionInfo/stdout.txt <==
executionMilliseconds : 9328
outputFolder : /Users/bouchard/Documents/experiments/rejfree-phylo/analyses/sensitivity/results/all/2014-10-21-16-29-06-hDNhDdCl.exec


==> figures/phylo/sensitivity/results/all/2014-10-21-16-29-18-wxKRPFz2.exec/executionInfo/code/classpath.txt <==
/Users/bouchard/Documents/workspace/westrun/bin/
/Users/bouchard/.gradle/caches/modules-2/files-2.1/junit/junit/4.11/4e031bb61df09069aeb2bffb4019e7a5034a4ee0/junit-4.11.jar
/Users/bouchard/Documents/web/public_html/maven/ca/ubc/stat/binc/1.2.0/binc-1.2.0.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.mvel/mvel2/2.1.8.Final/d3b63b84320222f5402847efa3d1275baee04ef/mvel2-2.1.8.Final.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.hsqldb/hsqldb/2.3.1/bd7153caa30958e1c64a3dd38b93e5a7442d9a0e/hsqldb-2.3.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.google.code.gson/gson/2.2.4/a60a5e993c98c864010053cb901b7eab25306568/gson-2.2.4.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/commons-io/commons-io/2.4/b1b6ea3b7e4aa4f492509a4952029cd8e48019ad/commons-io-2.4.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.xerial/sqlite-jdbc/3.7.2/7a3d67f00508d3881650579f7f228c61bfc1b196/sqlite-jdbc-3.7.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.google.guava/guava/16.0.1/5fa98cd1a63c99a44dd8d3b77e4762b066a5d0c5/guava-16.0.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.hamcrest/hamcrest-core/1.3/42a25dc3219429f0e5d060061f71acb49bf010a0/hamcrest-core-1.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.martiansoftware/jsap/2.1/d17c260c8f5eb6e7d6bd75449a57edfeb53d2305/jsap-2.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.sonatype.tycho/org.eclipse.jdt.core/3.5.2.v_981_R35x/f58aa398f3816f41060be004ef0e900effaf21ba/org.eclipse.jdt.core-3.5.2.v_981_R35x.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.ant/ant-launcher/1.9.2/4f20f0651dd207caf04351192d59936e71da895b/ant-launcher-1.9.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.ant/ant/1.9.2/112cf195dec0bd2b7967b5711b88c880b6640d86/ant-1.9.2.jar
/Users/bouchard/Documents/web/public_html/maven/fr/inria/gforge/spoon/spoon-core/1.6/spoon-core-1.6.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.beust/jcommander/1.30/c440b30a944ba199751551aee393f8aa03b3c327/jcommander-1.30.jar
/Users/bouchard/Documents/web/public_html/maven/ca/ubc/stat/tutorialj/2.0.2/tutorialj-2.0.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.jcraft/jsch/0.1.46/f3a38fd1d65c32bd627b1389e7181eb294cc8a8/jsch-0.1.46.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.googlecode.javaewah/JavaEWAH/0.5.6/1207c0fc8552d4f5f574b50f29321d923521128e/JavaEWAH-0.5.6.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.eclipse.jgit/org.eclipse.jgit/3.2.0.201312181205-r/4b99546e8c8a04597b7a4564003e3b554ec12b5c/org.eclipse.jgit-3.2.0.201312181205-r.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/net.sf.opencsv/opencsv/2.3/c23708cdb9e80a144db433e23344a788a1fd6599/opencsv-2.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.commons/commons-lang3/3.3/5ccde9cb5e3071eaadf5d87a84b4d0aba43b119/commons-lang3-3.3.jar

/Users/bouchard/Documents/workspace/westrun/../briefj/bin/


==> figures/phylo/sensitivity/results/all/2014-10-21-16-29-18-wxKRPFz2.exec/executionInfo/end-time.txt <==
1413934162445

==> figures/phylo/sensitivity/results/all/2014-10-21-16-29-18-wxKRPFz2.exec/executionInfo/options-help-and-defaults.txt <==
where                          <  str> : Note: only constraints on the fields available in wrun-search are available for efficiency reasons [use_rf = 'true' and rfoptions_refresh_rate = '1' and (substr(datetime(start_time/1000, 'unixepoch'),0,11) = '2014-10-19' or substr(datetime(start_time/1000, 'unixepoch'),0,11) = '2014-10-21') and factory_mcmc_thinning_period = '1']
csvFile                        <  str> :  [likelihood.parameters-ess.csv]
mapFiles                       < str*> :  []
simpleFiles                    < str*> : A simple file is a file where the key is the file name (extension-stripped), and the value is the contents []
save                           < bool> : If true, write results to a unique execution directory and print where things were saved. If false, output the DB to standard out to be piped into wrun-search [true]


==> figures/phylo/sensitivity/results/all/2014-10-21-16-29-18-wxKRPFz2.exec/executionInfo/start-time.txt <==
1413934158602

==> figures/phylo/sensitivity/results/all/2014-10-21-16-29-18-wxKRPFz2.exec/executionInfo/stdout.txt <==
executionMilliseconds : 3843
outputFolder : /Users/bouchard/Documents/experiments/rejfree-phylo/analyses/sensitivity/results/all/2014-10-21-16-29-18-wxKRPFz2.exec


==> figures/phylo/sensitivity/results/all/2014-10-21-16-29-24-SLZzPOA3.exec/executionInfo/code/classpath.txt <==
/Users/bouchard/Documents/workspace/westrun/bin/
/Users/bouchard/.gradle/caches/modules-2/files-2.1/junit/junit/4.11/4e031bb61df09069aeb2bffb4019e7a5034a4ee0/junit-4.11.jar
/Users/bouchard/Documents/web/public_html/maven/ca/ubc/stat/binc/1.2.0/binc-1.2.0.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.mvel/mvel2/2.1.8.Final/d3b63b84320222f5402847efa3d1275baee04ef/mvel2-2.1.8.Final.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.hsqldb/hsqldb/2.3.1/bd7153caa30958e1c64a3dd38b93e5a7442d9a0e/hsqldb-2.3.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.google.code.gson/gson/2.2.4/a60a5e993c98c864010053cb901b7eab25306568/gson-2.2.4.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/commons-io/commons-io/2.4/b1b6ea3b7e4aa4f492509a4952029cd8e48019ad/commons-io-2.4.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.xerial/sqlite-jdbc/3.7.2/7a3d67f00508d3881650579f7f228c61bfc1b196/sqlite-jdbc-3.7.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.google.guava/guava/16.0.1/5fa98cd1a63c99a44dd8d3b77e4762b066a5d0c5/guava-16.0.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.hamcrest/hamcrest-core/1.3/42a25dc3219429f0e5d060061f71acb49bf010a0/hamcrest-core-1.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.martiansoftware/jsap/2.1/d17c260c8f5eb6e7d6bd75449a57edfeb53d2305/jsap-2.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.sonatype.tycho/org.eclipse.jdt.core/3.5.2.v_981_R35x/f58aa398f3816f41060be004ef0e900effaf21ba/org.eclipse.jdt.core-3.5.2.v_981_R35x.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.ant/ant-launcher/1.9.2/4f20f0651dd207caf04351192d59936e71da895b/ant-launcher-1.9.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.ant/ant/1.9.2/112cf195dec0bd2b7967b5711b88c880b6640d86/ant-1.9.2.jar
/Users/bouchard/Documents/web/public_html/maven/fr/inria/gforge/spoon/spoon-core/1.6/spoon-core-1.6.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.beust/jcommander/1.30/c440b30a944ba199751551aee393f8aa03b3c327/jcommander-1.30.jar
/Users/bouchard/Documents/web/public_html/maven/ca/ubc/stat/tutorialj/2.0.2/tutorialj-2.0.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.jcraft/jsch/0.1.46/f3a38fd1d65c32bd627b1389e7181eb294cc8a8/jsch-0.1.46.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.googlecode.javaewah/JavaEWAH/0.5.6/1207c0fc8552d4f5f574b50f29321d923521128e/JavaEWAH-0.5.6.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.eclipse.jgit/org.eclipse.jgit/3.2.0.201312181205-r/4b99546e8c8a04597b7a4564003e3b554ec12b5c/org.eclipse.jgit-3.2.0.201312181205-r.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/net.sf.opencsv/opencsv/2.3/c23708cdb9e80a144db433e23344a788a1fd6599/opencsv-2.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.commons/commons-lang3/3.3/5ccde9cb5e3071eaadf5d87a84b4d0aba43b119/commons-lang3-3.3.jar

/Users/bouchard/Documents/workspace/westrun/../briefj/bin/


==> figures/phylo/sensitivity/results/all/2014-10-21-16-29-24-SLZzPOA3.exec/executionInfo/end-time.txt <==
1413934165996

==> figures/phylo/sensitivity/results/all/2014-10-21-16-29-24-SLZzPOA3.exec/executionInfo/options-help-and-defaults.txt <==
where                          <  str> : Note: only constraints on the fields available in wrun-search are available for efficiency reasons [use_rf = 'false' and l = '200' and epsilon = '0.02' and (substr(datetime(start_time/1000, 'unixepoch'),0,11) = '2014-10-19' or substr(datetime(start_time/1000, 'unixepoch'),0,11) = '2014-10-14') and factory_mcmc_thinning_period = '1']
csvFile                        <  str> :  [likelihood.parameters-ess.csv]
mapFiles                       < str*> :  []
simpleFiles                    < str*> : A simple file is a file where the key is the file name (extension-stripped), and the value is the contents []
save                           < bool> : If true, write results to a unique execution directory and print where things were saved. If false, output the DB to standard out to be piped into wrun-search [true]


==> figures/phylo/sensitivity/results/all/2014-10-21-16-29-24-SLZzPOA3.exec/executionInfo/start-time.txt <==
1413934164771

==> figures/phylo/sensitivity/results/all/2014-10-21-16-29-24-SLZzPOA3.exec/executionInfo/stdout.txt <==
executionMilliseconds : 1225
outputFolder : /Users/bouchard/Documents/experiments/rejfree-phylo/analyses/sensitivity/results/all/2014-10-21-16-29-24-SLZzPOA3.exec


==> figures/phylo/sensitivity/results/latest/executionInfo/code/classpath.txt <==
/Users/bouchard/Documents/workspace/westrun/bin/
/Users/bouchard/.gradle/caches/modules-2/files-2.1/junit/junit/4.11/4e031bb61df09069aeb2bffb4019e7a5034a4ee0/junit-4.11.jar
/Users/bouchard/Documents/web/public_html/maven/ca/ubc/stat/binc/1.2.0/binc-1.2.0.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.mvel/mvel2/2.1.8.Final/d3b63b84320222f5402847efa3d1275baee04ef/mvel2-2.1.8.Final.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.hsqldb/hsqldb/2.3.1/bd7153caa30958e1c64a3dd38b93e5a7442d9a0e/hsqldb-2.3.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.google.code.gson/gson/2.2.4/a60a5e993c98c864010053cb901b7eab25306568/gson-2.2.4.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/commons-io/commons-io/2.4/b1b6ea3b7e4aa4f492509a4952029cd8e48019ad/commons-io-2.4.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.xerial/sqlite-jdbc/3.7.2/7a3d67f00508d3881650579f7f228c61bfc1b196/sqlite-jdbc-3.7.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.google.guava/guava/16.0.1/5fa98cd1a63c99a44dd8d3b77e4762b066a5d0c5/guava-16.0.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.hamcrest/hamcrest-core/1.3/42a25dc3219429f0e5d060061f71acb49bf010a0/hamcrest-core-1.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.martiansoftware/jsap/2.1/d17c260c8f5eb6e7d6bd75449a57edfeb53d2305/jsap-2.1.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.sonatype.tycho/org.eclipse.jdt.core/3.5.2.v_981_R35x/f58aa398f3816f41060be004ef0e900effaf21ba/org.eclipse.jdt.core-3.5.2.v_981_R35x.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.ant/ant-launcher/1.9.2/4f20f0651dd207caf04351192d59936e71da895b/ant-launcher-1.9.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.ant/ant/1.9.2/112cf195dec0bd2b7967b5711b88c880b6640d86/ant-1.9.2.jar
/Users/bouchard/Documents/web/public_html/maven/fr/inria/gforge/spoon/spoon-core/1.6/spoon-core-1.6.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.beust/jcommander/1.30/c440b30a944ba199751551aee393f8aa03b3c327/jcommander-1.30.jar
/Users/bouchard/Documents/web/public_html/maven/ca/ubc/stat/tutorialj/2.0.2/tutorialj-2.0.2.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.jcraft/jsch/0.1.46/f3a38fd1d65c32bd627b1389e7181eb294cc8a8/jsch-0.1.46.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/com.googlecode.javaewah/JavaEWAH/0.5.6/1207c0fc8552d4f5f574b50f29321d923521128e/JavaEWAH-0.5.6.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.eclipse.jgit/org.eclipse.jgit/3.2.0.201312181205-r/4b99546e8c8a04597b7a4564003e3b554ec12b5c/org.eclipse.jgit-3.2.0.201312181205-r.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/net.sf.opencsv/opencsv/2.3/c23708cdb9e80a144db433e23344a788a1fd6599/opencsv-2.3.jar
/Users/bouchard/.gradle/caches/modules-2/files-2.1/org.apache.commons/commons-lang3/3.3/5ccde9cb5e3071eaadf5d87a84b4d0aba43b119/commons-lang3-3.3.jar

/Users/bouchard/Documents/workspace/westrun/../briefj/bin/


==> figures/phylo/sensitivity/results/latest/executionInfo/end-time.txt <==
1413934165996

==> figures/phylo/sensitivity/results/latest/executionInfo/options-help-and-defaults.txt <==
where                          <  str> : Note: only constraints on the fields available in wrun-search are available for efficiency reasons [use_rf = 'false' and l = '200' and epsilon = '0.02' and (substr(datetime(start_time/1000, 'unixepoch'),0,11) = '2014-10-19' or substr(datetime(start_time/1000, 'unixepoch'),0,11) = '2014-10-14') and factory_mcmc_thinning_period = '1']
csvFile                        <  str> :  [likelihood.parameters-ess.csv]
mapFiles                       < str*> :  []
simpleFiles                    < str*> : A simple file is a file where the key is the file name (extension-stripped), and the value is the contents []
save                           < bool> : If true, write results to a unique execution directory and print where things were saved. If false, output the DB to standard out to be piped into wrun-search [true]


==> figures/phylo/sensitivity/results/latest/executionInfo/start-time.txt <==
1413934164771

==> figures/phylo/sensitivity/results/latest/executionInfo/stdout.txt <==
executionMilliseconds : 1225
outputFolder : /Users/bouchard/Documents/experiments/rejfree-phylo/analyses/sensitivity/results/all/2014-10-21-16-29-24-SLZzPOA3.exec

